Gabor windows supported on $[-1,1]$ and construction of compactly supported dual windows with optimal frequency localization

We consider Gabor frames $\{e^{2\pi i bm \cdot} g(\cdot-ak)\}_{m,k \in \mathbb{Z}}$ with translation parameter $a=L/2$, modulation parameter $b \in (0,2/L)$ and a window function $g \in C^n(\mathbb{R})$ supported on $[x_0,x_0+L]$ and non-zero on $(x_0,x_0+L)$ for $L>0$ and $x_0\in \mathbb{R}$. The set of all dual windows $h \in L^2(\mathbb{R})$ with sufficiently small support is parametrized by $1$-periodic measurable functions $z$. Each dual window $h$ is given explicitly in terms of the function $z$ in such a way that desirable properties (e.g., symmetry, boundedness and smoothness) of $h$ are directly linked to $z$. We derive easily verifiable conditions on the function $z$ that guarantee, in fact, characterize, compactly supported dual windows $h$ with the same smoothness, i.e., $h \in C^n(\mathbb{R})$. The construction of dual windows is valid for all values of the smoothness index $n \in \mathbb{Z}_{\ge 0} \cup \{\infty\}$ and for all values of the modulation parameter $b<2/L$; since $a=L/2$, this allows for arbitrarily small redundancy $(ab)^{-1}>1$. We show that the smoothness of $h$ is optimal, i.e., if $g \notin C^{n+1}(\mathbb{R})$ then, in general, a dual window $h$ in $C^{n+1}(\mathbb{R})$ does not exist.

==> data-FT-g-blackman.tsv <==
5.2752964823987725e-05	8.3999999511898193e-01
6.9373480402008525e-03	8.3991881437835969e-01
1.3821943115577717e-02	8.3967776328276833e-01
2.9926557587939495e-02	8.3849033330891543e-01
4.6031172060301273e-02	8.3643216742518423e-01
6.1401466432160712e-02	8.3366090204195920e-01
7.6771760804020150e-02	8.3010849426634914e-01
1.0421944492462298e-01	8.2185061564293893e-01
1.3508723638190956e-01	8.0970451728626180e-01
1.6615963959798963e-01	7.9453914192778374e-01
1.9708436110552752e-01	7.7666814656450300e-01
2.2575553658291447e-01	7.5777645804606875e-01
2.5544287809045230e-01	7.3603201847809752e-01
2.8614556914572820e-01	7.1140990500826984e-01
3.1674979628140676e-01	6.8493309131911650e-01
3.4823000562814066e-01	6.5593861591778169e-01
3.7595779115577876e-01	6.2913786351217038e-01
4.0717271035175884e-01	5.9780227338960323e-01
4.3851580100502519e-01	5.6536780349494231e-01
4.6872067658291439e-01	5.3345541321624024e-01
4.9614959728643182e-01	5.0413157186027624e-01
5.2876523698492450e-01	4.6909822934232720e-01
5.5639496201004990e-01	4.3948983943906278e-01
5.8853490060301494e-01	4.0537125860123002e-01
6.1698419216080369e-01	3.7565628928484945e-01
6.4819757396984912e-01	3.4378360895322208e-01
6.7792009477386905e-01	3.1431941272174624e-01
7.0893242713567828e-01	2.8466779112385704e-01
7.3741142924623126e-01	2.5854985930088825e-01
7.6812988040201002e-01	2.3169186393200289e-01
8.0003771788944711e-01	2.0534802581071032e-01
8.2781358422110563e-01	1.8377680861402584e-01
8.5781228080401961e-01	1.6195715619234086e-01
8.8880386974874304e-01	1.4106524404186480e-01
9.1912309326633190e-01	1.2226767136974914e-01
9.4845850100502505e-01	1.0562415410703520e-01
9.8103046974874353e-01	8.8902356466703455e-02
1.0102978323618084e+00	7.5419935761454962e-02
1.0415469889447229e+00	6.2583620206455318e-02
1.0698633693467334e+00	5.2285771283937819e-02
1.1008206524623114e+00	4.2404714610965101e-02
1.1299490433165831e+00	3.4343906292728314e-02
1.1603966047236183e+00	2.7110768218742021e-02
1.1901646613065324e+00	2.1126019840231668e-02
1.2213290577889451e+00	1.5909166395052205e-02
1.2513440755778893e+00	1.1798090060301599e-02
1.2820387664321604e+00	8.4176521289325134e-03
1.3124792897487438e+00	5.7872836916928868e-03
1.3404509692462305e+00	3.9204713897917215e-03
1.3725096705527635e+00	2.3332493031057722e-03
1.4011833551758794e+00	1.3332911824949899e-03
1.4317554835175876e+00	6.2381101855852163e-04
1.4610169112562819e+00	2.2100585595726386e-04
1.4935079662311557e+00	1.6491339176359242e-05
1.5216428324623115e+00	-8.4251974557143952e-06
1.5535761572864324e+00	7.9923449055349275e-05
1.5826799161809042e+00	2.2713536985531987e-04
1.6145148545728638e+00	4.2206539950448917e-04
1.6419830225125631e+00	5.9374807429716234e-04
1.6732660594974869e+00	7.7096630294070843e-04
1.7034839288442214e+00	9.0766613711799914e-04
1.7336820575879397e+00	9.9977463614139709e-04
1.7637690928643206e+00	1.0417348061004881e-03
1.7926733146733671e+00	1.0338728468453618e-03
1.8239195439195983e+00	9.7433797685602080e-04
1.8536994660301502e+00	8.7297623530515820e-04
1.8850414317587942e+00	7.2664502323345926e-04
1.9134134580904520e+00	5.6677799097477953e-04
1.9447698584924620e+00	3.6931076267669960e-04
1.9748038260301506e+00	1.6924739488920174e-04
2.0047646900502514e+00	-3.1683360492486836e-05
2.0360589286432154e+00	-2.3371575142154194e-04
2.0648820648241202e+00	-4.0528382608044395e-04
2.0944008988944720e+00	-5.6030955410168971e-04
2.1269931991959794e+00	-7.0122300601968036e-04
2.1565028574874372e+00	-7.9748400673186669e-04
2.1866820105527633e+00	-8.6276665197073646e-04
2.2173734318592961e+00	-8.9389787844701895e-04
2.2455848204020104e+00	-8.9162843174919119e-04
2.2756572470351761e+00	-8.5833305724363222e-04
2.3055007604020101e+00	-7.9656794044003539e-04
2.3374240432160800e+00	-7.0303714138020106e-04
2.3655949573869339e+00	-6.0113660085909604e-04
2.3980983443216077e+00	-4.6663384323840796e-04
2.4274301451256282e+00	-3.3500165825527139e-04
2.4564524288442211e+00	-2.0026127419322785e-04
2.4876607073366834e+00	-5.5799842624202650e-05
2.5189952297487439e+00	8.3371321797210378e-05
2.5475050055276380e+00	2.0063043031293463e-04
2.5777811210050254e+00	3.1159156899556470e-04
2.6073276506532661e+00	4.0338819667211330e-04
2.6393564005025123e+00	4.8185250147252801e-04
2.6670701740703509e+00	5.3065278328643978e-04
2.6989004505527632e+00	5.6405069280829746e-04
2.7288225838190954e+00	5.7342558107613059e-04
2.7584557019095479e+00	5.6247457412692404e-04
2.7881123933668341e+00	5.3278926069213182e-04
2.8183603414070344e+00	4.8528487793394028e-04
2.8504226595979896e+00	4.1883463615844556e-04
2.8798206657286434e+00	3.4634092970255810e-04
2.9088402726633165e+00	2.6693274711794683e-04
2.9398617548743715e+00	1.7681369114558318e-04
2.9708157060301499e+00	8.5052654986871094e-05
3.0000000000000000e+00	-1.1191962674008720e-12


==> data-FT-g-hann.tsv <==
5.2752964823987725e-05	9.9999999282091578e-01
6.9373480402008525e-03	9.9987585173578530e-01
1.3821943115577717e-02	9.9950724881914921e-01
2.9926557587939495e-02	9.9769173081213702e-01
4.6031172060301273e-02	9.9454584519981182e-01
6.1401466432160712e-02	9.9031188700539052e-01
7.6771760804020150e-02	9.8488768462233001e-01
1.0421944492462298e-01	9.7229261272804368e-01
1.3508723638190956e-01	9.5380305592635295e-01
1.6615963959798963e-01	9.3077848794774565e-01
1.9708436110552752e-01	9.0373539567516825e-01
2.2575553658291447e-01	8.7525571289918302e-01
2.5544287809045230e-01	8.4261732145955837e-01
2.8614556914572820e-01	8.0584980509105053e-01
3.1674979628140676e-01	7.6654806366586881e-01
3.4823000562814066e-01	7.2380293812788143e-01
3.7595779115577876e-01	6.8457969723938550e-01
4.0717271035175884e-01	6.3909112682943725e-01
4.3851580100502519e-01	5.9245658357629072e-01
4.6872067658291439e-01	5.4705111778893423e-01
4.9614959728643182e-01	5.0577858390767361e-01
5.2876523698492450e-01	4.5708167548744177e-01
5.5639496201004990e-01	4.1648949311967942e-01
5.8853490060301494e-01	3.7041715528257912e-01
6.1698419216080369e-01	3.3096582549564529e-01
6.4819757396984912e-01	2.8942528448044919e-01
6.7792009477386905e-01	2.5181997877360107e-01
7.0893242713567828e-01	2.1484534211893930e-01
7.3741142924623126e-01	1.8309420065166823e-01
7.6812988040201002e-01	1.5135356532827698e-01
8.0003771788944711e-01	1.2125251131049176e-01
8.2781358422110563e-01	9.7486953546133459e-02
8.5781228080401961e-01	7.4391449985584807e-02
8.8880386974874304e-01	5.3324468564086784e-02
9.1912309326633190e-01	3.5413938085387633e-02
9.4845850100502505e-01	2.0550980577187301e-02
9.8103046974874353e-01	6.7693778217550815e-03
1.0102978323618084e+00	-3.3040530447882659e-03
1.0415469889447229e+00	-1.1810382814735610e-02
1.0698633693467334e+00	-1.7668129311922225e-02
1.1008206524623114e+00	-2.2245404384195054e-02
1.1299490433165831e+00	-2.4991944894226084e-02
1.1603966047236183e+00	-2.6444362048943702e-02
1.1901646613065324e+00	-2.6657998693105655e-02
1.2213290577889451e+00	-2.5813374198356040e-02
1.2513440755778893e+00	-2.4163373538301461e-02
1.2820387664321604e+00	-2.1819953245671250e-02
1.3124792897487438e+00	-1.9020462758262045e-02
1.3404509692462305e+00	-1.6173362686086039e-02
1.3725096705527635e+00	-1.2741649836963843e-02
1.4011833551758794e+00	-9.6420027968287993e-03
1.4317554835175876e+00	-6.4193905355159706e-03
1.4610169112562819e+00	-3.5042684701880556e-03
1.4935079662311557e+00	-5.4853388917882088e-04
1.5216428324623115e+00	1.7163210328977501e-03
1.5535761572864324e+00	3.9099280202306678e-03
1.5826799161809042e+00	5.5349214622005972e-03
1.6145148545728638e+00	6.8916240861818818e-03
1.6419830225125631e+00	7.7110946392314837e-03
1.6732660594974869e+00	8.2627233806108012e-03
1.7034839288442214e+00	8.4343705819226369e-03
1.7336820575879397e+00	8.2847497006847039e-03
1.7637690928643206e+00	7.8558151840556010e-03
1.7926733146733671e+00	7.2214840424230367e-03
1.8239195439195983e+00	6.3393148419098894e-03
1.8536994660301502e+00	5.3566032585496822e-03
1.8850414317587942e+00	4.2243373267800161e-03
1.9134134580904520e+00	3.1553064396463971e-03
1.9447698584924620e+00	1.9699693791035192e-03
1.9748038260301506e+00	8.7028198066728629e-04
2.0047646900502514e+00	-1.5761983184676008e-04
2.0360589286432154e+00	-1.1268688615619585e-03
2.0648820648241202e+00	-1.9033721263475895e-03
2.0944008988944720e+00	-2.5671493880895695e-03
2.1269931991959794e+00	-3.1333272020407960e-03
2.1565028574874372e+00	-3.4899101718935304e-03
2.1866820105527633e+00	-3.7017670189178537e-03
2.2173734318592961e+00	-3.7645848562655407e-03
2.2455848204020104e+00	-3.6956234996517617e-03
2.2756572470351761e+00	-3.5015504501896898e-03
2.3055007604020101e+00	-3.2020419189413285e-03
2.3374240432160800e+00	-2.7847212319880073e-03
2.3655949573869339e+00	-2.3522119950006278e-03
2.3980983443216077e+00	-1.8019116617940317e-03
2.4274301451256282e+00	-1.2791742949200620e-03
2.4564524288442211e+00	-7.5669836076357785e-04
2.4876607073366834e+00	-2.0860774461765945e-04
2.5189952297487439e+00	3.0855170425253152e-04
2.5475050055276380e+00	7.3608333481532879e-04
2.5777811210050254e+00	1.1331907542350688e-03
2.6073276506532661e+00	1.4551452078876998e-03
2.6393564005025123e+00	1.7236916460120892e-03
2.6670701740703509e+00	1.8852090375571298e-03
2.6989004505527632e+00	1.9887809084358013e-03
2.7288225838190954e+00	2.0082097925947723e-03
2.7584557019095479e+00	1.9573004970980740e-03
2.7881123933668341e+00	1.8426921295792626e-03
2.8183603414070344e+00	1.6684072307691813e-03
2.8504226595979896e+00	1.4312736365667139e-03
2.8798206657286434e+00	1.1772824581046093e-03
2.9088402726633165e+00	9.0281093356760114e-04
2.9398617548743715e+00	5.9494030514976328e-04
2.9708157060301499e+00	2.8477706668641453e-04
3.0000000000000000e+00	1.1137633807198216e-18


==> data-FT-h-short-blackman.tsv <==
1.7584799999999928e-04	9.3950992830000002e-01
1.1650173500000000e-02	9.3919486460000001e-01
2.3124499000000000e-02	9.3826874589999998e-01
3.4598824500000000e-02	9.3673255389999999e-01
4.6073150000000000e-02	9.3458791689999998e-01
9.9755195000000005e-02	9.1655687170000000e-01
1.5343724000000000e-01	8.8569932569999998e-01
2.5590586999999998e-01	7.9398959699999994e-01
3.0165200999999997e-01	7.4075272240000001e-01
3.4739815000000002e-01	6.8111584219999999e-01
3.9884447000000001e-01	6.0761808499999992e-01
4.5029079000000000e-01	5.2876407999999997e-01
5.0207813000000001e-01	4.4558875399999998e-01
5.5386546999999997e-01	3.6027259870000000e-01
6.0540667000000004e-01	2.7490566379999998e-01
6.5694786999999999e-01	1.9071617630000001e-01
7.0473316499999994e-01	1.1507640149999999e-01
7.5251846000000000e-01	4.2957695300000001e-02
8.0199736500000007e-01	-2.6870892699999999e-02
8.5147627000000004e-01	-9.0733487700000004e-02
9.0264742000000009e-01	-1.4955745249999999e-01
9.5381857000000003e-01	-2.0025529630000000e-01
1.0558326600000001e+00	-2.7498149309999997e-01
1.1082996750000000e+00	-2.9922482810000001e-01
1.1607666900000000e+00	-3.1385881960000001e-01
1.1838731775000000e+00	-3.1732684059999999e-01
1.2069796650000000e+00	-3.1902710519999999e-01
1.2185329087499999e+00	-3.1922874969999998e-01
1.2300861525000000e+00	-3.1900668069999999e-01
1.2416393962500001e+00	-3.1836791069999998e-01
1.2531926400000000e+00	-3.1731987979999998e-01
1.3052175099999999e+00	-3.0774986950000000e-01
1.3572423800000000e+00	-2.9086447479999999e-01
1.4617193399999999e+00	-2.3878808700000001e-01
1.5624022600000000e+00	-1.7258202580000001e-01
1.6538319900000000e+00	-1.0600422810000000e-01
1.7625508000000001e+00	-2.7540970460000001e-02
1.8546498700000000e+00	3.2042195289999999e-02
1.9617830100000000e+00	8.7504696140000005e-02
2.0566139699999999e+00	1.2096820940000000e-01
2.1086362799999998e+00	1.3257329560000000e-01
2.1606585900000002e+00	1.3938991090000000e-01
2.1730429725000002e+00	1.4032243170000000e-01
2.1854273549999998e+00	1.4099569249999999e-01
2.1978117374999999e+00	1.4141340010000000e-01
2.2101961200000000e+00	1.4157963979999999e-01
2.2225805025000001e+00	1.4149886170000001e-01
2.2349648850000001e+00	1.4117586739999999e-01
2.2473492674999997e+00	1.4061579690000001e-01
2.2597336499999998e+00	1.3982411359999999e-01
2.3114208749999996e+00	1.3415274950000000e-01
2.3631080999999998e+00	1.2502495050000001e-01
2.4580381099999999e+00	1.0108953900000001e-01
2.5604329400000001e+00	6.8534761550000003e-02
2.6667923999999998e+00	3.2314513590000003e-02
2.7593786200000001e+00	2.5603718099999999e-03
2.8593742799999999e+00	-2.4560066030000001e-02
2.9626795700000002e+00	-4.4801107329999999e-02
3.0132116099999999e+00	-5.1425721719999998e-02
3.0637436500000002e+00	-5.5843412049999999e-02
3.0881898250000002e+00	-5.7200875089999999e-02
3.1126360000000002e+00	-5.8063890029999995e-02
3.1370821750000002e+00	-5.8447049840000001e-02
3.1615283500000002e+00	-5.8368049460000002e-02
3.1886716550000003e+00	-5.7763929069999997e-02
3.2158149600000003e+00	-5.6647312009999999e-02
3.2429582650000004e+00	-5.5053561510000001e-02
3.2701015700000000e+00	-5.3021062699999996e-02
3.3188805050000001e+00	-4.8397255469999997e-02
3.3676594400000002e+00	-4.2742376180000000e-02
3.4718233000000001e+00	-2.8439807139999999e-02
3.5662112399999999e+00	-1.4603211210000000e-02
3.6694021800000001e+00	-6.0069053999999998e-04
3.7664968200000000e+00	1.0002552760000000e-02
3.8172427549999997e+00	1.4218709120000001e-02
3.8679886899999998e+00	1.7426270220000002e-02
3.9176021150000002e+00	1.9564282320000001e-02
3.9672155400000002e+00	2.0730268090000000e-02
4.0191562049999998e+00	2.0962071280000001e-02
4.0710968699999999e+00	2.0270515029999998e-02
4.1211218949999999e+00	1.8841541250000000e-02
4.1711469200000000e+00	1.6790315869999999e-02
4.2734625599999996e+00	1.1244421040000001e-02
4.3749309700000003e+00	4.9669821150000000e-03
4.4681699000000004e+00	-5.0612047470000000e-04
4.5750322399999996e+00	-5.4922443419999998e-03
4.6706111899999998e+00	-8.2481402619999991e-03
4.7725182899999998e+00	-9.1933357199999993e-03
4.8700563800000003e+00	-8.2884931699999994e-03
4.9783598900000001e+00	-5.6667526799999996e-03
5.1 0



==> data-FT-h-short-hann.tsv <==
1.7584799999999928e-04	7.8293091339999998e-01
1.1650173500000000e-02	7.8269817509999995e-01
2.3124499000000000e-02	7.8201403500000000e-01
3.4598824500000000e-02	7.8087917809999996e-01
4.6073150000000000e-02	7.7929474069999993e-01
9.9755195000000005e-02	7.6596922030000003e-01
1.5343724000000000e-01	7.4314610039999995e-01
2.5590586999999998e-01	6.7517038799999995e-01
3.0165200999999997e-01	6.3560462169999998e-01
3.4739815000000002e-01	5.9118146100000002e-01
3.9884447000000001e-01	5.3627413400000001e-01
4.5029079000000000e-01	4.7714908800000000e-01
5.0207813000000001e-01	4.1450990869999998e-01
5.5386546999999997e-01	3.4992193890000001e-01
6.0540667000000004e-01	2.8489428179999998e-01
6.5694786999999999e-01	2.2029019289999999e-01
7.0473316499999994e-01	1.6175406400000000e-01
7.5251846000000000e-01	1.0539641390000000e-01
8.0199736500000007e-01	5.0170121550000002e-02
8.5147627000000004e-01	-1.1032380999999999e-03
9.0264742000000009e-01	-4.9255002300000003e-02
9.5381857000000003e-01	-9.1841071199999999e-02
1.0558326600000001e+00	-1.5839532989999999e-01
1.1607666900000000e+00	-1.9988902459999999e-01
1.2069796650000000e+00	-2.0951006210000001e-01
1.2531926400000000e+00	-2.1406572230000001e-01
1.2661988575000001e+00	-2.1446960700000001e-01
1.2792050749999999e+00	-2.1450035819999999e-01
1.2922112924999998e+00	-2.1416556340000001e-01
1.3052175099999999e+00	-2.1347324500000001e-01
1.3312299450000000e+00	-2.1105019159999999e-01
1.3572423800000000e+00	-2.0730337809999999e-01
1.4094808599999999e+00	-1.9610025510000001e-01
1.4617193399999999e+00	-1.8056780680000001e-01
1.5624022600000000e+00	-1.4122661810000001e-01
1.6538319900000000e+00	-9.8785843700000001e-02
1.7625508000000001e+00	-4.6041997180000002e-02
1.8546498700000000e+00	-3.9389582600000000e-03
1.9617830100000000e+00	3.7613076640000000e-02
2.0566139699999999e+00	6.5082967069999997e-02
2.1086362799999998e+00	7.5906708850000004e-02
2.1606585900000002e+00	8.3615832799999998e-02
2.1854273549999998e+00	8.6197535399999997e-02
2.2101961200000000e+00	8.8089617760000002e-02
2.2225805025000001e+00	8.8781526860000001e-02
2.2349648850000001e+00	8.9306916210000004e-02
2.2473492674999997e+00	8.9668269780000004e-02
2.2597336499999998e+00	8.9868307819999993e-02
2.2726554562499999e+00	8.9908249009999996e-02
2.2855772624999995e+00	8.9779382840000005e-02
2.2984990687499995e+00	8.9485558810000004e-02
2.3114208749999996e+00	8.9030862320000001e-02
2.3372644874999997e+00	8.7656301940000000e-02
2.3631080999999998e+00	8.5692645959999994e-02
2.4105731050000001e+00	8.0686451669999992e-02
2.4580381099999999e+00	7.4098107800000007e-02
2.5604329400000001e+00	5.5877974210000000e-02
2.6667923999999998e+00	3.3833008210000001e-02
2.7593786200000001e+00	1.4553314600000001e-02
2.8593742799999999e+00	-4.1504595360000000e-03
2.9626795700000002e+00	-1.9398590529999999e-02
3.0132116099999999e+00	-2.4989913119999999e-02
3.0637436500000002e+00	-2.9261673639999999e-02
3.1126360000000002e+00	-3.2128631960000001e-02
3.1615283500000002e+00	-3.3778996020000000e-02
3.1886716550000003e+00	-3.4191770439999998e-02
3.2158149600000003e+00	-3.4263097680000000e-02
3.2429582650000004e+00	-3.4010285039999998e-02
3.2701015700000000e+00	-3.3452911340000002e-02
3.3188805050000001e+00	-3.1755492560000001e-02
3.3676594400000002e+00	-2.9283121049999999e-02
3.4718233000000001e+00	-2.2110165090000002e-02
3.5662112399999999e+00	-1.4425928070000000e-02
3.6694021800000001e+00	-6.0417547700000003e-03
3.7664968200000000e+00	8.2469694000000002e-04
3.8679886899999998e+00	6.1974829600000003e-03
3.9176021150000002e+00	8.0248239499999992e-03
3.9672155400000002e+00	9.3050127200000003e-03
4.0191562049999998e+00	1.0070044360000001e-02
4.0710968699999999e+00	1.0279755410000001e-02
4.1211218949999999e+00	1.0005770330000000e-02
4.1711469200000000e+00	9.3262279300000001e-03
4.2734625599999996e+00	6.9785960360000000e-03
4.3749309700000003e+00	3.9359361549999999e-03
4.4681699000000004e+00	1.0759374789999999e-03
4.5750322399999996e+00	-1.7040546119999999e-03
4.6706111899999998e+00	-3.3809388089999998e-03
4.7725182899999998e+00	-4.1374431600000004e-03
4.8700563800000003e+00	-3.8734413799999998e-03
4.9783598900000001e+00	-2.6499665400000001e-03
5.1 0


==> data-ex2-g-500.tsv <==
-3.15 0
-1.0000000000000000e+00	0.0000000000000000e+00
-9.9580655951903807e-01	7.8232801681749786e-05
-9.9215786937875750e-01	4.9806999132255049e-04
-9.8805453571142288e-01	1.7070996526322455e-03
-9.8392400248496992e-01	4.0322323944511984e-03
-9.7981310096192387e-01	7.7344824940813713e-03
-9.7600176901803604e-01	1.2611821814876186e-02
-9.7205535555110223e-01	1.9296901456288398e-02
-9.6797396909819644e-01	2.8103458851516796e-02
-9.6390567170340680e-01	3.8907795419126909e-02
-9.5972092777555107e-01	5.2210696383222517e-02
-9.5603500304609224e-01	6.5801800515222830e-02
-9.5188552480961919e-01	8.3210457640232230e-02
-9.4771900841683365e-01	1.0291477163595086e-01
-9.4370379783567138e-01	1.2396212123157188e-01
-9.4005760196392785e-01	1.4476338316729348e-01
-9.3572192240480967e-01	1.7148636693572189e-01
-9.3204903310621245e-01	1.9571068591212790e-01
-9.2777658969939880e-01	2.2557376816927932e-01
-9.2399475334669345e-01	2.5337774308152528e-01
-9.1984547947895789e-01	2.8518875471658356e-01
-9.1589438953907820e-01	3.1657177932967656e-01
-9.1177184168336678e-01	3.5024913748227710e-01
-9.0798605583166336e-01	3.8182905819074375e-01
-9.0390257434869736e-01	4.1638579463614256e-01
-8.9966098472945899e-01	4.5258644337462245e-01
-8.9596866849699397e-01	4.8415574992178378e-01
-8.9198086581162328e-01	5.1810517836674730e-01
-8.8786107543086179e-01	5.5279827958526662e-01
-8.8383066428857715e-01	5.8614545378431981e-01
-8.7993103426853714e-01	6.1765213326314905e-01
-8.7560115999999999e-01	6.5153547950408564e-01
-8.7171057539078156e-01	6.8080415896977275e-01
-8.6755654589178355e-01	7.1063505853764553e-01
-8.6379237775551099e-01	7.3625153810024446e-01
-8.5967714773547099e-01	7.6256981308512539e-01
-8.5580503699398802e-01	7.8560322793459536e-01
-8.5175756557114224e-01	8.0777916356526447e-01
-8.4780042244488985e-01	8.2749949135952272e-01
-8.4365766032064127e-01	8.4600494621658762e-01
-8.3966768801603209e-01	8.6172627615546216e-01
-8.3558736505010023e-01	8.7566910434696310e-01
-8.3154082921843686e-01	8.8739664297708187e-01
-8.2782248304609218e-01	8.9638684858446183e-01
-8.2356083871743491e-01	9.0469446153028177e-01
-8.1974917322645291e-01	9.1045036863627260e-01
-8.1568514280561122e-01	9.1502785044395440e-01
-8.1179534713426849e-01	9.1811342093551951e-01
-8.0747622893787574e-01	9.2035993825824558e-01
-8.0373618993987983e-01	9.2160007080731499e-01
-7.9949121222444886e-01	9.2261446107043654e-01
-7.9562237587174356e-01	9.2348376770429474e-01
-7.9139047691382769e-01	9.2443250995140303e-01
-7.8773906380761527e-01	9.2524931498351692e-01
-7.8358053050100196e-01	9.2617753070111031e-01
-7.7956359262525055e-01	9.2707208873766944e-01
-7.7554927891783565e-01	9.2796404738339699e-01
-7.7154973314629260e-01	9.2885072143683123e-01
-7.6770742176352713e-01	9.2970065444013406e-01
-7.6355378140280561e-01	9.3061737875624162e-01
-7.5959506096192386e-01	9.3148907633990008e-01
-7.5542869410821645e-01	9.3240438124384517e-01
-7.5165712881763524e-01	9.3323108144139733e-01
-7.4748884312625252e-01	9.3414267144682939e-01
-7.4349635178356710e-01	9.3501377945733699e-01
-7.3951357827655317e-01	9.3588078193696878e-01
-7.3535355591182361e-01	9.3678425224901174e-01
-7.3152202344689377e-01	9.3761446764489853e-01
-7.2759801010020042e-01	9.3846281971861434e-01
-7.2326543310621250e-01	9.3939726544132862e-01
-7.1934263951903810e-01	9.4024130549573171e-01
-7.1533084829659321e-01	9.4110250505513071e-01
-7.1125095995991983e-01	9.4197625950226593e-01
-7.0750074865731460e-01	9.4277757458341949e-01
-7.0350314484969934e-01	9.4362981471794904e-01
-6.9953597106212428e-01	9.4447359269162023e-01
-6.9529232825651310e-01	9.4537399510966325e-01
-6.9154749731462939e-01	9.4616669152053834e-01
-6.8722673979959925e-01	9.4707912053157595e-01
-6.8332758925851711e-01	9.4790051420256938e-01
-6.7946958360721443e-01	9.4871136985863813e-01
-6.7532098813627262e-01	9.4958122416938151e-01
-6.7115561074148300e-01	9.5045243279295388e-01
-6.6736573406813626e-01	9.5124321930346412e-01
-6.6334105338677363e-01	9.5208103375738606e-01
-6.5941335839679360e-01	9.5289670662339210e-01
-6.5515569559118236e-01	9.5377872645950423e-01
-6.5147163350701409e-01	9.5454009023260467e-01
-6.4724035426853710e-01	9.5541245095432903e-01
-6.4326272933867745e-01	9.5623047514790005e-01
-6.3932352392785574e-01	9.5703864899354729e-01
-6.3538118484969952e-01	9.5784552376497456e-01
-6.3136024853707418e-01	9.5866648371831598e-01
-6.2709812340681370e-01	9.5953448105037653e-01
-6.2319017202404814e-01	9.6032835409028394e-01
-6.1933252220440882e-01	9.6111013640819432e-01
-6.1520875803607211e-01	9.6194379174772304e-01
-6.1109397094188378e-01	9.6277351354966956e-01
-6.0740070517034073e-01	9.6351643581361812e-01
-6.0302576553106213e-01	9.6439427469022199e-01
-5.9936501891783567e-01	9.6512697101637190e-01
-5.9508336456913835e-01	9.6598181625467483e-01
-5.9099694028056116e-01	9.6679554600111839e-01
-5.8734825014028069e-01	9.6752034579853685e-01
-5.8324491647294585e-01	9.6833347090391086e-01
-5.7911438324649300e-01	9.6914986028900307e-01
-5.7500348172344684e-01	9.6996025203493885e-01
-5.7119214977955912e-01	9.7070970177944293e-01
-5.6724573631262531e-01	9.7148380012561852e-01
-5.6316434985971953e-01	9.7228232595797759e-01
-5.5909605246492999e-01	9.7307621869926708e-01
-5.5491130853707427e-01	9.7389067641147020e-01
-5.5122538380761532e-01	9.7460623803943225e-01
-5.4707590557114227e-01	9.7540975890007697e-01
-5.4290938917835674e-01	9.7621441354907934e-01
-5.3889417859719435e-01	9.7698779419247928e-01
-5.3524798272545104e-01	9.7768835197108950e-01
-5.3091230316633276e-01	9.7851922000087210e-01
-5.2723941386773554e-01	9.7922123579555853e-01
-5.2296697046092189e-01	9.8003572543031758e-01
-5.1918513410821654e-01	9.8075478301903751e-01
-5.1503586024048098e-01	9.8154164638658670e-01
-5.1108477030060118e-01	9.8228892606034868e-01
-5.0696222244488987e-01	9.8306655375774743e-01
-5.0317643659318634e-01	9.8377878752943815e-01
-4.9909295511022045e-01	9.8454501949618167e-01
-4.9485136549098196e-01	9.8533871219310909e-01
-4.9115904925851706e-01	9.8602779311340227e-01
-4.8717124657314637e-01	9.8677010521037956e-01
-4.8305145619238488e-01	9.8753489864285293e-01
-4.7902104505010024e-01	9.8828104676868189e-01
-4.7512141503006011e-01	9.8900105068248201e-01
-4.7079154076152308e-01	9.8979826522652159e-01
-4.6690095615230465e-01	9.9051259905246591e-01
-4.6274692665330663e-01	9.9127321428539406e-01
-4.5898275851703407e-01	9.9196058189687664e-01
-4.5486752849699408e-01	9.9271002965781552e-01
-4.5099541775551100e-01	9.9341326860328194e-01
-4.4694794633266532e-01	9.9414635253773009e-01
-4.4299080320641293e-01	9.9486109636635700e-01
-4.3884804108216435e-01	9.9560726966712609e-01
-4.3485806877755517e-01	9.9632389515399655e-01
-4.3077774581162331e-01	9.9705469013063819e-01
-4.2673120997995995e-01	9.9777737840432001e-01
-4.2301286380761538e-01	9.9843964933987805e-01
-4.1875121947895799e-01	9.9919656107668564e-01
-4.1493955398797600e-01	9.9987162866001922e-01
-4.1087552356713442e-01	1.0005893910624479e+00
-4.0698572789579157e-01	1.0012744475935969e+00
-4.0266660969939883e-01	1.0020328988771494e+00
-3.9892657070140292e-01	1.0026877781116008e+00
-3.9468159298597194e-01	1.0034289533866321e+00
-3.9081275663326664e-01	1.0041024922491357e+00
-3.8658085767535078e-01	1.0048370953205179e+00
-3.8292944456913836e-01	1.0054691344589810e+00
-3.7877091126252516e-01	1.0061869233910192e+00
-3.7475397338677363e-01	1.0068782195410799e+00
-3.7073965967935874e-01	1.0075670490863824e+00
-3.6674011390781569e-01	1.0082513413147032e+00
-3.6289780252505011e-01	1.0089068487420243e+00
-3.5874416216432869e-01	1.0096133938615224e+00
-3.5478544172344695e-01	1.0102847754308879e+00
-3.5061907486973953e-01	1.0109892571623755e+00
-3.4684750957915833e-01	1.0116251116212762e+00
-3.4267922388777561e-01	1.0123257813587576e+00
-3.3868673254509019e-01	1.0129948645067344e+00
-3.3470395903807615e-01	1.0136603338580052e+00
-3.3054393667334681e-01	1.0143533020363620e+00
-3.2671240420841685e-01	1.0149896372824703e+00
-3.2278839086172351e-01	1.0156394295625908e+00
-3.1845581386773558e-01	1.0163546416798979e+00
-3.1453302028056118e-01	1.0170001836620042e+00
-3.1052122905811630e-01	1.0176583817617502e+00
-3.0644134072144291e-01	1.0183256889533723e+00
-3.0269112941883769e-01	1.0189372388333422e+00
-2.9869352561122253e-01	1.0195871954084681e+00
-2.9472635182364726e-01	1.0202302296183392e+00
-2.9048270901803619e-01	1.0209158986078419e+00
-2.8673787807615236e-01	1.0215191020702550e+00
-2.8241712056112223e-01	1.0222128955557326e+00
-2.7851797002004020e-01	1.0228369875209897e+00
-2.7465996436873752e-01	1.0234526234522181e+00
-2.7051136889779559e-01	1.0241125538438407e+00
-2.6634599150300609e-01	1.0247729893627668e+00
-2.6255611482965935e-01	1.0253720035566398e+00
-2.5853143414829660e-01	1.0260061643287894e+00
-2.5460373915831669e-01	1.0266230911056231e+00
-2.5034607635270545e-01	1.0272896680843373e+00
-2.4666201426853718e-01	1.0278646138862446e+00
-2.4243073503006018e-01	1.0285228667907917e+00
-2.3845311010020043e-01	1.0291396183801964e+00
-2.3451390468937872e-01	1.0297484636955365e+00
-2.3057156561122250e-01	1.0303558513693214e+00
-2.2655062929859726e-01	1.0309733471104510e+00
-2.2228850416833679e-01	1.0316256757861209e+00
-2.1838055278557122e-01	1.0322218017871203e+00
-2.1452290296593191e-01	1.0328083823857004e+00
-2.1039913879759520e-01	1.0334333702998775e+00
-2.0628435170340698e-01	1.0340548789272181e+00
-2.0259108593186381e-01	1.0346109175023264e+00
-1.9821614629258522e-01	1.0352673791727343e+00
-1.9455539967935875e-01	1.0358148373185556e+00
-1.9027374533066133e-01	1.0364530256985325e+00
-1.8618732104208424e-01	1.0370599774624376e+00
-1.8253863090180367e-01	1.0376001491515554e+00
-1.7843529723446894e-01	1.0382056406394944e+00
-1.7430476400801609e-01	1.0388130200767547e+00
-1.7019386248497004e-01	1.0394153952626568e+00
-1.6638253054108221e-01	1.0399719870280362e+00
-1.6243611707414840e-01	1.0405463921075986e+00
-1.5835473062124250e-01	1.0411383948779618e+00
-1.5428643322645297e-01	1.0417264268793347e+00
-1.5010168929859724e-01	1.0423291315170320e+00
-1.4641576456913841e-01	1.0428581809217099e+00
-1.4226628633266536e-01	1.0434517331942363e+00
-1.3809976993987982e-01	1.0440455571039244e+00
-1.3408455935871755e-01	1.0446157632640087e+00
-1.3043836348697402e-01	1.0451318191473056e+00
-1.2610268392785584e-01	1.0457432965781548e+00
-1.2242979462925863e-01	1.0462594597580326e+00
-1.1815735122244497e-01	1.0468577586192005e+00
-1.1437551486973951e-01	1.0473854507411753e+00
-1.1022624100200407e-01	1.0479623558619100e+00
-1.0627515106212437e-01	1.0485097056339048e+00
-1.0215260320641295e-01	1.0490787274528328e+00
-9.8366817354709424e-02	1.0495993959083805e+00
-9.4283335871743534e-02	1.0501589988020881e+00
-9.0041746252505050e-02	1.0507380619641744e+00
-8.6349430020040141e-02	1.0512403072434457e+00
-8.2361627334669341e-02	1.0517808317295905e+00
-7.8241836953907962e-02	1.0523371588151413e+00
-7.4211425811623322e-02	1.0528793632909850e+00
-7.0311795791583198e-02	1.0534020412368372e+00
-6.5981921523046161e-02	1.0539801589366271e+00
-6.2091336913827733e-02	1.0544976245032873e+00
-5.7937307414829720e-02	1.0550480408487413e+00
-5.4173139278557159e-02	1.0555449370264745e+00
-5.0057909258517164e-02	1.0560861492002269e+00
-4.6185798517034082e-02	1.0565934546863298e+00
-4.2138327094188410e-02	1.0571217317000827e+00
-3.8181183967936017e-02	1.0576362393284335e+00
-3.4038421843687439e-02	1.0581727838844386e+00
-3.0048449539078259e-02	1.0586875119751338e+00
-2.5968126573146399e-02	1.0592118377034994e+00
-2.1921590741483032e-02	1.0597297663985248e+00
-1.8203244569138355e-02	1.0602038845468049e+00
-1.3941600240481078e-02	1.0607451519563607e+00
-1.0129934749498970e-02	1.0612273446826856e+00
-6.0659043286575010e-03	1.0617394622592100e+00
-2.1761086573146571e-03	1.0622276904522803e+00
2.1430095390779780e-03	1.0627675891617669e+00
5.8830485370739982e-03	1.0632332179258785e+00
1.0128026252504974e-02	1.0637595922243275e+00
1.3996862605210270e-02	1.0642373633154769e+00
1.8228761563126028e-02	1.0647578272111329e+00
2.1880174669338670e-02	1.0652051004559449e+00
2.6038707975951869e-02	1.0657124626024279e+00
3.0055645851703172e-02	1.0662004968659902e+00
3.4069959559118068e-02	1.0666861973108672e+00
3.8069505330661224e-02	1.0671681077140751e+00
4.1911816713426697e-02	1.0676291895654146e+00
4.6065457074148108e-02	1.0681255554883029e+00
5.0024177515029855e-02	1.0685966210433753e+00
5.4190544368737381e-02	1.0690902796024060e+00
5.7962109659318584e-02	1.0695352883226548e+00
6.2130395350701306e-02	1.0700250377921856e+00
6.6122886693386729e-02	1.0704920960776316e+00
7.0105660200400655e-02	1.0709560323005416e+00
7.4265682565130220e-02	1.0714384983452123e+00
7.8097215030060063e-02	1.0718809534415419e+00
8.2021228376753408e-02	1.0723321859280672e+00
8.6353805370741554e-02	1.0728281644399673e+00
9.0276598957915732e-02	1.0732752083497763e+00
9.4288390180360615e-02	1.0737304049898699e+00
9.8368278517033891e-02	1.0741912649259788e+00
1.0211848981963922e-01	1.0746130496047646e+00
1.0611609362725427e-01	1.0750607226204876e+00
1.1008326741482954e-01	1.0755030130665584e+00
1.1432691022044095e-01	1.0759739486275204e+00
1.1807174116232466e-01	1.0763876591414716e+00
1.2239249867735458e-01	1.0768628171013890e+00
1.2629164921843672e-01	1.0772896073609100e+00
1.3014965486973940e-01	1.0777100235672978e+00
1.3429825034068132e-01	1.0781600300397998e+00
1.3846362773547072e-01	1.0786096924540796e+00
1.4225350440881757e-01	1.0790169343313154e+00
1.4627818509018020e-01	1.0794474414216926e+00
1.5020588008016023e-01	1.0798656221093541e+00
1.5446354288577147e-01	1.0803167562306699e+00
1.5814760496993996e-01	1.0807052840613844e+00
1.6237888420841662e-01	1.0811494291487538e+00
1.6635650913827660e-01	1.0815649081339926e+00
1.7029571454909820e-01	1.0819744249190255e+00
1.7423805362725453e-01	1.0823823254951686e+00
1.7825898993987965e-01	1.0827963570240859e+00
1.8252111507014024e-01	1.0832330170433646e+00
1.8642906645290580e-01	1.0836313960054569e+00
1.9028671627254501e-01	1.0840227748847062e+00
1.9441048044088149e-01	1.0844390953735319e+00
1.9852526753506994e-01	1.0848523908262666e+00
2.0221853330661310e-01	1.0852215457125343e+00
2.0659347294589181e-01	1.0856566301767461e+00
2.1025421955911816e-01	1.0860188501422390e+00
2.1453587390781537e-01	1.0864403816638899e+00
2.1862229819639256e-01	1.0868405554452569e+00
2.2227098833667336e-01	1.0871960990260741e+00
2.2637432200400776e-01	1.0875939568965776e+00
2.3050485523046094e-01	1.0879923263860067e+00
2.3461575675350699e-01	1.0883866850118746e+00
2.3842708869739471e-01	1.0887504187981296e+00
2.4237350216432874e-01	1.0891251306110785e+00
2.4645488861723441e-01	1.0895106103194458e+00
2.5052318601202384e-01	1.0898927815809021e+00
2.5470792993987956e-01	1.0902837331440938e+00
2.5839385466933873e-01	1.0906262703254874e+00
2.6254333290581156e-01	1.0910098540098958e+00
2.6670984929859709e-01	1.0913928471802696e+00
2.7072505987975948e-01	1.0917598788570388e+00
2.7437125575150301e-01	1.0920914328450220e+00
2.7870693531062107e-01	1.0924835196769376e+00
2.8237982460921840e-01	1.0928138302420063e+00
2.8665226801603194e-01	1.0931959383295831e+00
2.9043410436873751e-01	1.0935322649848129e+00
2.9458337823647285e-01	1.0938992118587332e+00
2.9853446817635265e-01	1.0942466317289605e+00
3.0265701603206407e-01	1.0946070476694183e+00
3.0644280188376727e-01	1.0949361508088225e+00
3.1052628336673349e-01	1.0952891246294942e+00
3.1476787298597197e-01	1.0956535582567395e+00
3.1846018921843688e-01	1.0959689678949895e+00
3.2244799190380746e-01	1.0963077047703012e+00
3.2656778228456917e-01	1.0966555655089298e+00
3.3059819342685359e-01	1.0969938263347880e+00
3.3449782344689361e-01	1.0973191783126923e+00
3.3882769771543075e-01	1.0976781991682327e+00
3.4271828232464929e-01	1.0979987964756088e+00
3.4687231182364719e-01	1.0983390139335882e+00
3.5063647995991976e-01	1.0986454386775724e+00
3.5475170997995997e-01	1.0989784152641384e+00
3.5862382072144272e-01	1.0992897872908776e+00
3.6267129214428828e-01	1.0996132573839357e+00
3.6662843527054112e-01	1.0999275288120098e+00
3.7077119739478959e-01	1.1002544446232507e+00
3.7476116969939888e-01	1.1005672753177711e+00
3.7884149266533051e-01	1.1008851317978603e+00
3.8288802849699399e-01	1.1011983009142294e+00
3.8660637466933867e-01	1.1014842662752318e+00
3.9086801899799584e-01	1.1018098893575359e+00
3.9467968448897772e-01	1.1020992072268523e+00
3.9874371490981964e-01	1.1024056799774722e+00
4.0263351058116204e-01	1.1026970798324633e+00
4.0695262877755489e-01	1.1030184259678841e+00
4.1069266777555091e-01	1.1032948042616564e+00
4.1493764549098189e-01	1.1036063775835228e+00
4.1880648184368718e-01	1.1038883809033182e+00
4.2303838080160294e-01	1.1041947056232477e+00
4.2668979390781536e-01	1.1044572129744086e+00
4.3084832721442878e-01	1.1047541483353367e+00
4.3486526509018009e-01	1.1050389207124005e+00
4.3887957879759498e-01	1.1053214920568522e+00
4.4287912456913814e-01	1.1056010206349467e+00
4.4672143595190361e-01	1.1058676769103046e+00
4.5087507631262502e-01	1.1061538636365833e+00
4.5483379675350677e-01	1.1064246131773627e+00
4.5900016360721430e-01	1.1067074485639363e+00
4.6277172889779550e-01	1.1069616115455334e+00
4.6694001458917822e-01	1.1072404407471135e+00
4.7093250593186364e-01	1.1075054741700288e+00
4.7491527943887757e-01	1.1077678772645780e+00
4.7907530180360713e-01	1.1080398411755623e+00
4.8290683426853698e-01	1.1082884161221134e+00
4.8683084761523032e-01	1.1085410888150435e+00
4.9116342460921847e-01	1.1088178337215364e+00
4.9508621819639265e-01	1.1090663795590485e+00
4.9909800941883753e-01	1.1093185747394894e+00
5.0317789775551081e-01	1.1095729874200853e+00
5.0692810905811614e-01	1.1098050068976872e+00
5.1092571286573119e-01	1.1100503963540067e+00
5.1489288665330646e-01	1.1102919430362772e+00
5.1913652945891786e-01	1.1105481451686992e+00
5.2288136040080158e-01	1.1107723627341881e+00
5.2720211791583149e-01	1.1110288851685453e+00
5.3110126845691363e-01	1.1112583737223303e+00
5.3495927410821631e-01	1.1114835702038777e+00
5.3910786957915824e-01	1.1117236527572585e+00
5.4327324697394763e-01	1.1119625420668924e+00
5.4706312364729448e-01	1.1121780116274909e+00
5.5108780432865712e-01	1.1124048650360958e+00
5.5501549931863714e-01	1.1126242996345850e+00
5.5927316212424838e-01	1.1128599908985026e+00
5.6295722420841687e-01	1.1130621007580244e+00
5.6718850344689353e-01	1.1132921380282164e+00
5.7116612837675351e-01	1.1135063444092885e+00
5.7510533378757511e-01	1.1137165326640144e+00
5.7904767286573144e-01	1.1139249461425154e+00
5.8306860917835657e-01	1.1141355134592206e+00
5.8733073430861715e-01	1.1143565048221085e+00
5.9123868569138271e-01	1.1145571367452933e+00
5.9509633551102192e-01	1.1147533139052124e+00
5.9922009967935841e-01	1.1149609669686860e+00
6.0333488677354685e-01	1.1151660492468152e+00
6.0702815254509002e-01	1.1153483204442423e+00
6.1140309218436872e-01	1.1155620277022580e+00
6.1506383879759507e-01	1.1157390094874222e+00
6.1934549314629228e-01	1.1159438841507474e+00
6.2343191743486948e-01	1.1161372799495763e+00
6.2708060757515027e-01	1.1163081954220926e+00
6.3118394124248467e-01	1.1164984196751608e+00
6.3531447446893785e-01	1.1166877792167584e+00
6.3942537599198390e-01	1.1168741212825926e+00
6.4323670793587162e-01	1.1170449970897227e+00
6.4718312140280565e-01	1.1172200156360583e+00
6.5126450785571133e-01	1.1173989722824300e+00
6.5533280525050075e-01	1.1175752828039696e+00
6.5951754917835648e-01	1.1177544812926554e+00
6.6320347390781564e-01	1.1179105062507648e+00
6.6735295214428847e-01	1.1180841213470551e+00
6.7151946853707400e-01	1.1182562837781145e+00
6.7553467911823639e-01	1.1184201409715684e+00
6.7918087498997992e-01	1.1185671930642378e+00
6.8351655454909799e-01	1.1187398892972205e+00
6.8718944384769531e-01	1.1188843472474805e+00
6.9146188725450886e-01	1.1190502645614657e+00
6.9524372360721443e-01	1.1191952257499502e+00
6.9939299747494976e-01	1.1193522143770565e+00
7.0334408741482957e-01	1.1194997043455164e+00
7.0746663527054099e-01	1.1196515144075039e+00
7.1125242112224418e-01	1.1197890522307645e+00
7.1533590260521041e-01	1.1199353969784007e+00
7.1957749222444889e-01	1.1200852010708044e+00
7.2326980845691380e-01	1.1202137750680330e+00
7.2725761114228438e-01	1.1203507243325117e+00
7.3137740152304609e-01	1.1204901187242182e+00
7.3540781266533051e-01	1.1206244359000910e+00
7.3930744268537052e-01	1.1207524619100475e+00
7.4363731695390767e-01	1.1208923859213380e+00
7.4752790156312621e-01	1.1210161149694300e+00
7.5168193106212411e-01	1.1211461335399353e+00
7.5544609919839667e-01	1.1212620868501699e+00
7.5956132921843689e-01	1.1213868278495496e+00
7.6343343995991964e-01	1.1215022664169250e+00
7.6748091138276520e-01	1.1216209295892881e+00
7.7143805450901803e-01	1.1217349648170862e+00
7.7558081663326650e-01	1.1218522518835630e+00
7.7957078893787579e-01	1.1219631851819081e+00
7.8365111190380743e-01	1.1220745724137213e+00
7.8769764773547091e-01	1.1221829819514344e+00
7.9141599390781558e-01	1.1222807945251585e+00
7.9567763823647275e-01	1.1223907732802108e+00
7.9948930372745464e-01	1.1224872162925186e+00
8.0355333414829655e-01	1.1225267538738217e+00
8.0549823198396775e-01	1.1224118309816553e+00
8.0744312981963895e-01	1.1221357646715846e+00
8.0960268891783538e-01	1.1215793864890642e+00
8.1176224801603181e-01	1.1206982448116902e+00
8.1363226751502982e-01	1.1196271005225717e+00
8.1550228701402783e-01	1.1182325507170221e+00
8.1974726472945880e-01	1.1136976631727820e+00
8.2361610108216410e-01	1.1076858618036323e+00
8.2784800004007986e-01	1.0988076783100145e+00
8.3149941314629228e-01	1.0890574597275242e+00
8.3565794645290570e-01	1.0754613168056233e+00
8.3967488432865700e-01	1.0597204866464831e+00
8.4368919803607190e-01	1.0413830860968458e+00
8.4768874380761505e-01	1.0205151932638767e+00
8.5153105519038053e-01	9.9805326563382291e-01
8.5568469555110194e-01	9.7117624422543281e-01
8.5964341599198368e-01	9.4314627458600808e-01
8.6380978284569121e-01	9.1123551597909025e-01
8.6758134813627241e-01	8.8035617912837838e-01
8.7174963382765513e-01	8.4420774777338414e-01
8.7574212517034056e-01	8.0779175667664727e-01
8.7972489867735448e-01	7.6993163655230656e-01
8.8388492104208405e-01	7.2899760072544106e-01
8.8771645350701389e-01	6.9027192950059990e-01
8.9164046685370724e-01	6.4983288458350108e-01
8.9597304384769538e-01	6.0456222787645819e-01
8.9989583743486956e-01	5.6328482579591022e-01
9.0390762865731444e-01	5.2106122951754996e-01
9.0798751699398794e-01	4.7838917215342069e-01
9.1173772829659305e-01	4.3964565372875919e-01
9.1573533210420810e-01	3.9910300320658476e-01
9.1970250589178337e-01	3.5988625159673621e-01
9.2394614869739478e-01	3.1932894730507067e-01
9.2769097963927849e-01	2.8495004475326713e-01
9.3201173715430841e-01	2.4716899411106563e-01
9.3591088769539055e-01	2.1500552446304319e-01
9.3976889334669322e-01	1.8515132415490851e-01
9.4391748881763515e-01	1.5539304760472114e-01
9.4808286621242455e-01	1.2809893482143245e-01
9.5187274288577139e-01	1.0560973140909334e-01
9.5589742356713403e-01	8.4239464233931222e-02
9.5982511855711405e-01	6.5912054680652282e-02
9.6408278136272529e-01	4.8863469239228671e-02
9.6776684344689379e-01	3.6441386578879000e-02
9.7199812268537045e-01	2.4753845457498366e-02
9.7597574761523043e-01	1.6153921392189373e-02
9.7991495302605203e-01	9.7464699663066378e-03
9.8385729210420836e-01	5.2223584033561496e-03
9.8586776026052092e-01	3.5602876378658930e-03
9.8787822841683348e-01	2.2825182050382215e-03
9.9000929098196377e-01	1.2993490888732831e-03
9.9214035354709407e-01	6.4314872918791845e-04
9.9409432923847685e-01	2.7696956561758441e-04
9.9604830492985963e-01	8.4226978885836040e-05
1.0000000000000000e+00	0.0000000000000000e+00
3.15 0


==> data-ex2-h-500.tsv <==
-3.15 0
-3.0000000000000000e+00	0.0000000000000000e+00
-2.9968549196392784e+00	-2.7089086697554959e-05
-2.9937098392785568e+00	-2.1130216549877876e-04
-2.9905647589178352e+00	-6.9489665857625741e-04
-2.9874196785571141e+00	-1.6037362770045765e-03
-2.9819466433466930e+00	-4.5137354552421084e-03
-2.9764736081362724e+00	-9.4805527788957393e-03
-2.9641636071342687e+00	-2.9355810995780524e-02
-2.9517720074549096e+00	-6.1258859013801292e-02
-2.9394393028857717e+00	-1.0175283772024311e-01
-2.9280053070541081e+00	-1.4294559636096660e-01
-2.9161660666533065e+00	-1.8516711728080623e-01
-2.9039219072945892e+00	-2.2490890920914347e-01
-2.8917170151102205e+00	-2.5823272242751022e-01
-2.8791627833266533e+00	-2.8387882698288630e-01
-2.8736338962324650e+00	-2.9147078098723184e-01
-2.8681050091382767e+00	-2.9641137178815918e-01
-2.8649929004609218e+00	-2.9795674297709784e-01
-2.8618807917835669e+00	-2.9858495257827777e-01
-2.8587686831062120e+00	-2.9828458941857600e-01
-2.8556565744288576e+00	-2.9705284967815820e-01
-2.8494067998396790e+00	-2.9179783803826925e-01
-2.8431570252505010e+00	-2.8296654947717387e-01
-2.8311113935070140e+00	-2.5697252309460944e-01
-2.8201728058917834e+00	-2.2538902211155887e-01
-2.8071657672144288e+00	-1.8230934627192849e-01
-2.7961470993186373e+00	-1.4501956069933342e-01
-2.7833297690981964e+00	-1.0448747013312550e-01
-2.7719842600400804e+00	-7.3116785482032112e-02
-2.7595364384368737e+00	-4.5066730391633211e-02
-2.7476831686172343e+00	-2.5214452740983745e-02
-2.7353155250501002e+00	-1.1480018673655664e-02
-2.7296368462725451e+00	-7.3152838339309700e-03
-2.7239581674949900e+00	-4.3016580339728296e-03
-2.7178329452705410e+00	-2.1399743651948095e-03
-2.7117077230460920e+00	-8.7312636066767401e-04
-2.7053453386172341e+00	-2.3694459909441565e-04
-2.6989829541883767e+00	-2.5798190424727330e-05
-2.6879060054909818e+00	0.0000000000000000e+00
-2.6759425974348696e+00	0.0000000000000000e+00
-2.6635832262925851e+00	0.0000000000000000e+00
-2.6514919928657315e+00	0.0000000000000000e+00
-2.6397931028056112e+00	0.0000000000000000e+00
-2.6268034800000000e+00	0.0000000000000000e+00
-2.6151317261723448e+00	0.0000000000000000e+00
-2.6026696376753509e+00	0.0000000000000000e+00
-2.5913771332665330e+00	0.0000000000000000e+00
-2.5790314432064130e+00	0.0000000000000000e+00
-2.5674151109819641e+00	0.0000000000000000e+00
-2.5552726967134269e+00	0.0000000000000000e+00
-2.5434012673346693e+00	0.0000000000000000e+00
-2.5309729809619239e+00	0.0000000000000000e+00
-2.5190030640480963e+00	0.0000000000000000e+00
-2.5067620951503007e+00	0.0000000000000000e+00
-2.4946224876553105e+00	0.0000000000000000e+00
-2.4834674491382764e+00	0.0000000000000000e+00
-2.4706825161523045e+00	0.0000000000000000e+00
-2.4592475196793586e+00	0.0000000000000000e+00
-2.4470554284168338e+00	0.0000000000000000e+00
-2.4353860414028055e+00	0.0000000000000000e+00
-2.4224286868136273e+00	0.0000000000000000e+00
-2.4112085698196393e+00	0.0000000000000000e+00
-2.3984736366733466e+00	0.0000000000000000e+00
-2.3868671276152305e+00	0.0000000000000000e+00
-2.3741714307414830e+00	0.0000000000000000e+00
-2.3632171914228457e+00	0.0000000000000000e+00
-2.3507415915030059e+00	0.0000000000000000e+00
-2.3386907778757515e+00	0.0000000000000000e+00
-2.3266478367535068e+00	0.0000000000000000e+00
-2.3146491994388776e+00	0.0000000000000000e+00
-2.3031222652905812e+00	0.0000000000000000e+00
-2.2906613442084169e+00	0.0000000000000000e+00
-2.2787851828857715e+00	0.0000000000000000e+00
-2.2662860823246493e+00	0.0000000000000000e+00
-2.2549713864529060e+00	0.0000000000000000e+00
-2.2424665293787576e+00	0.0000000000000000e+00
-2.2304890553507013e+00	0.0000000000000000e+00
-2.2185407348296593e+00	0.0000000000000000e+00
-2.2060606677354708e+00	0.0000000000000000e+00
-2.1945660703406813e+00	0.0000000000000000e+00
-2.1827940303006010e+00	0.0000000000000000e+00
-2.1697962993186373e+00	0.0000000000000000e+00
-2.1580279185571145e+00	0.0000000000000000e+00
-2.1459925448897796e+00	0.0000000000000000e+00
-2.1337528798797596e+00	0.0000000000000000e+00
-2.1225022459719440e+00	0.0000000000000000e+00
-2.1105094345490980e+00	0.0000000000000000e+00
-2.0986079131863726e+00	0.0000000000000000e+00
-2.0858769847695391e+00	0.0000000000000000e+00
-2.0746424919438877e+00	0.0000000000000000e+00
-2.0616802193987978e+00	0.0000000000000000e+00
-2.0499827677755511e+00	0.0000000000000000e+00
-2.0384087508216435e+00	0.0000000000000000e+00
-2.0259629644088175e+00	0.0000000000000000e+00
-2.0134668322244487e+00	0.0000000000000000e+00
-2.0020972022044088e+00	0.0000000000000000e+00
-1.9960601811823646e+00	4.8167604814690601e-05
-1.9900231601603207e+00	7.4503780677812764e-04
-1.9841316176753507e+00	2.8504911317427041e-03
-1.9782400751903808e+00	6.9629733937302081e-03
-1.9654670867735471e+00	2.4366710736152878e-02
-1.9544149005210421e+00	4.9020706625073643e-02
-1.9417210628056112e+00	8.5978844381074296e-02
-1.9297881880160321e+00	1.2524854746603228e-01
-1.9179705717835671e+00	1.6444617769872952e-01
-1.9061435545490983e+00	2.0078329506361858e-01
-1.8940807456112223e+00	2.3263309598520240e-01
-1.8812943702204410e+00	2.5926117269999444e-01
-1.8695705160721443e+00	2.7673452868758092e-01
-1.8637840413426854e+00	2.8289771275645287e-01
-1.8579975666132265e+00	2.8746499523687929e-01
-1.8549047434869741e+00	2.8926470781717967e-01
-1.8518119203607215e+00	2.9062655505001311e-01
-1.8487190972344689e+00	2.9155849819738894e-01
-1.8456262741082166e+00	2.9206929759242528e-01
-1.8425401837875752e+00	2.9216875880837639e-01
-1.8394540934669339e+00	2.9186883242153405e-01
-1.8363680031462926e+00	2.9118084330406252e-01
-1.8332819128256512e+00	2.9011715962550327e-01
-1.8277420141683365e+00	2.8730899313599073e-01
-1.8222021155110220e+00	2.8342426039285212e-01
-1.8090772965931863e+00	2.7059078985732671e-01
-1.7980950567535070e+00	2.5712021087925430e-01
-1.7852500937074149e+00	2.3979287219212736e-01
-1.7729908208416834e+00	2.2187335133136521e-01
-1.7620447504208419e+00	2.0474071510522962e-01
-1.7497347494188376e+00	1.8421240944385431e-01
-1.7373431497394789e+00	1.6222343012284554e-01
-1.7250104451703407e+00	1.3905036032402229e-01
-1.7135764493386774e+00	1.1644992068707778e-01
-1.7017372089378757e+00	9.1954342980536452e-02
-1.6894930495791585e+00	6.5495181075186981e-02
-1.6772881573947898e+00	3.8033299411436676e-02
-1.6647339256112226e+00	8.7124141148939901e-03
-1.6536761514228457e+00	-1.7962225340693392e-02
-1.6412277167134268e+00	-4.8879622748114748e-02
-1.6287281675350702e+00	-8.0799267663893934e-02
-1.6166825357915831e+00	-1.1231696352547871e-01
-1.6057439481763527e+00	-1.4152013104015634e-01
-1.5927369094989980e+00	-1.7688610803045890e-01
-1.5817182416032065e+00	-2.0732170407092929e-01
-1.5689009113827654e+00	-2.4318937305556501e-01
-1.5575554023246494e+00	-2.7527972429938519e-01
-1.5451075807214429e+00	-3.1077037320774786e-01
-1.5332543109018038e+00	-3.4387647612584837e-01
-1.5208866673346695e+00	-3.7387840087418572e-01
-1.5095293097795590e+00	-3.9378668275964196e-01
-1.5034040875551100e+00	-4.0047775204149344e-01
-1.4972788653306612e+00	-4.0389849959442409e-01
-1.4940976731162325e+00	-4.0430101946539415e-01
-1.4909164809018036e+00	-4.0372981706508737e-01
-1.4877352886873747e+00	-4.0216677418908142e-01
-1.4845540964729460e+00	-3.9960056241088882e-01
-1.4790156221242485e+00	-3.9272985084332662e-01
-1.4734771477755511e+00	-3.8283584609598448e-01
-1.4615137397194389e+00	-3.5166530927437850e-01
-1.4491543685771544e+00	-3.0722430618275237e-01
-1.4370631351503005e+00	-2.5500420262537526e-01
-1.4253642450901804e+00	-2.0025699252638368e-01
-1.4123746222845692e+00	-1.3995285307036254e-01
-1.4007028684569138e+00	-9.0983393754169820e-02
-1.3882407799599199e+00	-4.8602202196597485e-02
-1.3769482755511022e+00	-2.1613790313470219e-02
-1.3707754305210420e+00	-1.1779136469771471e-02
-1.3646025854909820e+00	-5.2524946713311850e-03
-1.3616985024348698e+00	-3.2183874623898465e-03
-1.3587944193787576e+00	-1.7658257565545394e-03
-1.3558903363226453e+00	-8.1764647736497188e-04
-1.3529862532665329e+00	-2.8184794661513057e-04
-1.3469150461322643e+00	-1.4588211923616209e-07
-1.3408438389979960e+00	0.0000000000000000e+00
-1.3289724096192386e+00	0.0000000000000000e+00
-1.3165441232464929e+00	0.0000000000000000e+00
-1.3045742063326653e+00	0.0000000000000000e+00
-1.2923332374348699e+00	0.0000000000000000e+00
-1.2801936299398797e+00	0.0000000000000000e+00
-1.2690385914228459e+00	0.0000000000000000e+00
-1.2562536584368740e+00	0.0000000000000000e+00
-1.2448186619639277e+00	0.0000000000000000e+00
-1.2326265707014030e+00	0.0000000000000000e+00
-1.2209571836873747e+00	0.0000000000000000e+00
-1.2079998290981964e+00	0.0000000000000000e+00
-1.1967797121042085e+00	0.0000000000000000e+00
-1.1840447789579158e+00	0.0000000000000000e+00
-1.1724382698997997e+00	0.0000000000000000e+00
-1.1597425730260522e+00	0.0000000000000000e+00
-1.1487883337074147e+00	0.0000000000000000e+00
-1.1363127337875751e+00	0.0000000000000000e+00
-1.1242619201603206e+00	0.0000000000000000e+00
-1.1122189790380761e+00	0.0000000000000000e+00
-1.1002203417234471e+00	0.0000000000000000e+00
-1.0886934075751502e+00	0.0000000000000000e+00
-1.0762324864929858e+00	0.0000000000000000e+00
-1.0643563251703407e+00	0.0000000000000000e+00
-1.0518572246092184e+00	0.0000000000000000e+00
-1.0405425287374750e+00	0.0000000000000000e+00
-1.0280376716633268e+00	0.0000000000000000e+00
-1.0160601976352706e+00	0.0000000000000000e+00
-1.0041118771142283e+00	0.0000000000000000e+00
-9.9787184356713432e-01	-6.6910960014876508e-06
-9.9163181002004031e-01	-3.8745516648708289e-04
-9.8875816067134281e-01	-9.1769648227013612e-04
-9.8588451132264532e-01	-1.7734351303357876e-03
-9.8301086197394782e-01	-3.0159139887191433e-03
-9.8013721262525033e-01	-4.6967890413591729e-03
-9.7425119260521043e-01	-9.6732498456384430e-03
-9.6836517258517052e-01	-1.6880354129661046e-02
-9.5536744160320675e-01	-4.0718361569720862e-02
-9.4359906084168310e-01	-7.0123817033270752e-02
-9.3156368717434868e-01	-1.0463190958012669e-01
-9.1932402216432862e-01	-1.4061736746016040e-01
-9.0807338825651307e-01	-1.7172253543703608e-01
-8.9608057683366749e-01	-2.0076064223031909e-01
-8.8417905547094167e-01	-2.2417577609387690e-01
-8.7144812705410812e-01	-2.4264965900059360e-01
-8.6021363422845720e-01	-2.5321695621277146e-01
-8.5373249795591200e-01	-2.5692160458536240e-01
-8.4725136168336679e-01	-2.5893832948853601e-01
-8.4140263587174347e-01	-2.5936450335962269e-01
-8.3555391006012014e-01	-2.5852968523324160e-01
-8.2976690158316635e-01	-2.5653212166738387e-01
-8.2397989310621256e-01	-2.5345193560692003e-01
-8.1153410669338655e-01	-2.4365708161861444e-01
-7.9903797450901815e-01	-2.3067445790487673e-01
-7.8766834448897782e-01	-2.1745836864120732e-01
-7.7559430244488992e-01	-2.0223871613404226e-01
-7.6381121747495007e-01	-1.8621119191845414e-01
-7.5103822905811635e-01	-1.6753560932809575e-01
-7.3998604280561153e-01	-1.5029598548949313e-01
-7.2729220509018022e-01	-1.2928016418096910e-01
-7.1535933030060095e-01	-1.0836457306938668e-01
-7.0354171406813615e-01	-8.6573241193664996e-02
-6.9171469683366738e-01	-6.3724470041105041e-02
-6.7965188789579178e-01	-3.9387777502711330e-02
-6.6686551250501003e-01	-1.2502700001308042e-02
-6.5514165835671356e-01	1.3083763926801051e-02
-6.4356870889779572e-01	3.9169557860922743e-02
-6.3119741639278537e-01	6.7908283568193673e-02
-6.1885305511022048e-01	9.7400131358298725e-02
-6.0777325779559099e-01	1.2450879256911282e-01
-5.9464843887775531e-01	1.5732877077818272e-01
-5.8366619903807626e-01	1.8531995062637574e-01
-5.7082123599198376e-01	2.1859376727516186e-01
-5.5856196312625261e-01	2.5081101867220656e-01
-5.4761589270541089e-01	2.7989206252833365e-01
-5.3530589170340681e-01	3.1287765931587441e-01
-5.2291429202404816e-01	3.4630162245383944e-01
-5.1058158745490978e-01	3.7970112941185108e-01
-4.9914759162324662e-01	4.1071240272239690e-01
-4.8730835122244498e-01	4.4279470691778716e-01
-4.7506419186372728e-01	4.7586474944973695e-01
-4.6285929967935902e-01	5.0863593409809105e-01
-4.5030506789579183e-01	5.4205775557678249e-01
-4.3924729370741478e-01	5.7118465308372812e-01
-4.2679885899799608e-01	6.0354848476177136e-01
-4.1429930981963947e-01	6.3551000221782461e-01
-4.0225367807615253e-01	6.6572616552115904e-01
-3.9131509046092194e-01	6.9260679142739645e-01
-3.7830805178356730e-01	7.2380380052366078e-01
-3.6728938388777577e-01	7.4952061007569593e-01
-3.5447205366733492e-01	7.7854527942606588e-01
-3.4312654460921843e-01	8.0338173452113448e-01
-3.3067872300601220e-01	8.2964704188647431e-01
-3.1882545318637279e-01	8.5364725618495574e-01
-3.0645780961923874e-01	8.7758508667644231e-01
-2.9510045206412805e-01	8.9853223063353260e-01
-2.8285000761523049e-01	9.1997397665055103e-01
-2.7012523875751482e-01	9.4093879420023319e-01
-2.5904829006012031e-01	9.5807551057069262e-01
-2.4708488200400813e-01	9.7539497630714433e-01
-2.3472551086172366e-01	9.9197034326168776e-01
-2.2263427743486952e-01	1.0068754242158373e+00
-2.1093538737474971e-01	1.0200548248909409e+00
-1.9794576456913848e-01	1.0332497298256775e+00
-1.9210988765531067e-01	1.0383979374239878e+00
-1.8627401074148286e-01	1.0423197692863426e+00
-1.8315848861723438e-01	1.0437111582901335e+00
-1.8004296649298590e-01	1.0445163253012482e+00
-1.7692744436873742e-01	1.0446709643442476e+00
-1.7381192224448894e-01	1.0441200636490682e+00
-1.6816567004008021e-01	1.0411821999923307e+00
-1.6251941783567148e-01	1.0355906988013368e+00
-1.5017372777555149e-01	1.0138189516093188e+00
-1.3855739555110214e-01	9.8203662124791968e-01
-1.2641498128256501e-01	9.3946161408246154e-01
-1.1454355190380783e-01	8.9223389387929486e-01
-1.0211526553106198e-01	8.4167546657569270e-01
-9.0145348617234333e-02	7.9667468805426478e-01
-7.7904379719439198e-02	7.5854854858499920e-01
-6.5764772224448986e-02	7.3108225788008030e-01
-5.4609733707414954e-02	7.1511678037076643e-01
-4.8217267214428983e-02	7.0941214858909873e-01
-4.1824800721443012e-02	7.0565173068113474e-01
-3.6107302484969850e-02	7.0351088002326601e-01
-3.0389804248496688e-02	7.0215347292322128e-01
-2.4293758617234484e-02	7.0122912360271017e-01
-1.8197712985972281e-02	7.0057985365541953e-01
-6.5283259719439712e-03	6.9957261249357350e-01
6.4290286172346001e-03	6.9850690030157847e-01
1.7649145611222217e-02	6.9761443001767376e-01
2.4016612184368569e-02	6.9718222582800238e-01
3.0384078757514921e-02	6.9692704286566887e-01
3.6187333286572976e-02	6.9700564908842866e-01
4.1990587815631031e-02	6.9758255604729369e-01
4.8338436252504779e-02	6.9906232274153313e-01
5.4686284689378528e-02	7.0174793584803918e-01
6.0163404348697380e-02	7.0527276660326588e-01
6.5640524008016232e-02	7.1009044804480304e-01
7.8116123927855607e-02	7.2638911876728063e-01
9.0166937555109961e-02	7.4905127718926112e-01
1.0220987867735420e-01	7.7702042636724122e-01
1.1420851599198389e-01	8.0754916019195411e-01
1.2573545014028031e-01	8.3638788758168614e-01
1.3819637122244455e-01	8.6368495339822204e-01
1.5007253254509001e-01	8.8326647735306807e-01
1.5632208282565130e-01	8.9042349320081682e-01
1.6257163310621259e-01	8.9523461739421251e-01
1.6540030707414843e-01	8.9663373944518732e-01
1.6822898104208428e-01	8.9755408331352604e-01
1.7105765501002013e-01	8.9800601813853564e-01
1.7388632897795597e-01	8.9800442165716554e-01
1.7701254324649296e-01	8.9749853035774219e-01
1.8013875751502995e-01	8.9649493449567186e-01
1.8326497178356693e-01	8.9503266880254029e-01
1.8639118605210392e-01	8.9315715974432996e-01
1.9836866008016019e-01	8.8315028186791755e-01
2.1031698060120219e-01	8.7113135528978614e-01
2.2279704769539110e-01	8.5745479690514581e-01
2.3429164509018019e-01	8.4384073314400487e-01
2.4606368513026000e-01	8.2888754458323666e-01
2.5906141611222466e-01	8.1119636386821803e-01
2.7082979687374742e-01	7.9412050271657764e-01
2.8286517054108185e-01	7.7563344905269660e-01
2.9510483555110234e-01	7.5579209028008187e-01
3.0635546945891790e-01	7.3665115951373350e-01
3.1834828088176303e-01	7.1532315073967678e-01
3.3024980224448930e-01	6.9324655718572414e-01
3.4298073066132284e-01	6.6866818251440896e-01
3.5421522348697421e-01	6.4618992953697996e-01
3.6717749603206373e-01	6.1938542114383488e-01
3.7887494765531038e-01	5.9444479061631872e-01
3.9044896460921841e-01	5.6911349349310303e-01
4.0289475102204397e-01	5.4120403427953789e-01
4.1539088320641238e-01	5.1254509937425208e-01
4.2676051322645314e-01	4.8597164631626261e-01
4.3883455527054105e-01	4.5729242306527118e-01
4.5061764024048090e-01	4.2890855267268380e-01
4.6339062865731506e-01	3.9777071014274656e-01
4.7444281490981988e-01	3.7057793656648141e-01
4.8713665262525030e-01	3.3913214009747988e-01
4.9906952741482957e-01	3.0943268874537971e-01
5.1088714364729482e-01	2.7995646339827313e-01
5.2271416088176359e-01	2.5046092713976359e-01
5.3477696981963918e-01	2.2045177534494376e-01
5.4756334521042094e-01	1.8880415659610447e-01
5.5928719935871740e-01	1.6000402339957984e-01
5.7086014881763525e-01	1.3184453889526884e-01
5.8323144132264515e-01	1.0210974810894152e-01
5.9557580260521004e-01	7.2890883311946653e-02
6.0665559991983953e-01	4.7109120506619473e-02
6.1978041883767521e-01	1.7185451373720795e-02
6.3076265867735515e-01	-7.2821384473600315e-03
6.4360762172344677e-01	-3.5172304696216516e-02
6.5586689458917835e-01	-6.0995966427488169e-02
6.6681296501002008e-01	-8.3347530759503796e-02
6.7912296601202371e-01	-1.0763612309528525e-01
6.9151456569138325e-01	-1.3112601766706439e-01
7.0384727026052119e-01	-1.5349731779943793e-01
7.1528126609218479e-01	-1.7330029688660498e-01
7.2712050649298599e-01	-1.9281726479034134e-01
7.3936466585170324e-01	-2.1190977063140748e-01
7.5156955803607195e-01	-2.2980501195338204e-01
7.6412378981963913e-01	-2.4700177441990306e-01
7.7518156400801619e-01	-2.6111429479433818e-01
7.8762999871743489e-01	-2.7582845658271343e-01
8.0012954789579105e-01	-2.8934442904310509e-01
8.1217517963927888e-01	-3.0080686187901645e-01
8.2311376725450902e-01	-3.0859033636909866e-01
8.2961728659318634e-01	-3.1159458439495857e-01
8.3612080593186366e-01	-3.1319272181026375e-01
8.4163013987975943e-01	-3.1335181709564136e-01
8.4713947382765520e-01	-3.1234448965253481e-01
8.5354813893787584e-01	-3.0962730435536084e-01
8.5995680404809649e-01	-3.0516901023621612e-01
8.7130231310621253e-01	-2.9278325334660449e-01
8.8375013470941921e-01	-2.7226843922269456e-01
8.9560340452905818e-01	-2.4583663449876259e-01
9.0797104809619222e-01	-2.1137741738302684e-01
9.1932840565130247e-01	-1.7450593644068635e-01
9.3157885010020047e-01	-1.3131290178230903e-01
9.4430361895791615e-01	-8.6650084894523971e-02
9.5538056765531065e-01	-5.2142079282242570e-02
9.6734397571142283e-01	-2.3686254807883000e-02
9.7970334685370775e-01	-6.4558473197774413e-03
9.8272615521042117e-01	-4.0902546134534701e-03
9.8574896356713460e-01	-2.3577117511650592e-03
9.8877177192384802e-01	-1.1824228373166212e-03
9.9179458028056144e-01	-4.7272947475751614e-04
9.9764402531062157e-01	-1.1699774144169339e-05
1.0034934703406817e+00	0.0000000000000000e+00
1.0164830931462925e+00	0.0000000000000000e+00
1.0281548469739485e+00	0.0000000000000000e+00
1.0406169354709425e+00	0.0000000000000000e+00
1.0519094398797595e+00	0.0000000000000000e+00
1.0642551299398804e+00	0.0000000000000000e+00
1.0758714621643284e+00	0.0000000000000000e+00
1.0880138764328651e+00	0.0000000000000000e+00
1.0998853058116236e+00	0.0000000000000000e+00
1.1123135921843685e+00	0.0000000000000000e+00
1.1242835090981966e+00	0.0000000000000000e+00
1.1365244779959918e+00	0.0000000000000000e+00
1.1486640854909815e+00	0.0000000000000000e+00
1.1598191240080160e+00	0.0000000000000000e+00
1.1726040569939880e+00	0.0000000000000000e+00
1.1840390534669334e+00	0.0000000000000000e+00
1.1962311447294587e+00	0.0000000000000000e+00
1.2079005317434870e+00	0.0000000000000000e+00
1.2208578863326656e+00	0.0000000000000000e+00
1.2320780033266532e+00	0.0000000000000000e+00
1.2448129364729459e+00	0.0000000000000000e+00
1.2564194455310620e+00	0.0000000000000000e+00
1.2691151424048090e+00	0.0000000000000000e+00
1.2800693817234468e+00	0.0000000000000000e+00
1.2925449816432870e+00	0.0000000000000000e+00
1.3045957952705409e+00	0.0000000000000000e+00
1.3166387363927852e+00	0.0000000000000000e+00
1.3286373737074149e+00	0.0000000000000000e+00
1.3401643078557113e+00	0.0000000000000000e+00
1.3463947683967934e+00	0.0000000000000000e+00
1.3526252289378755e+00	-1.5423347037935234e-04
1.3555942692685368e+00	-4.8114427295385247e-04
1.3585633095991980e+00	-1.0784882672044600e-03
1.3615323499298593e+00	-2.0099106865610014e-03
1.3645013902605205e+00	-3.3283388604867480e-03
1.3707509405410820e+00	-7.5477068293972813e-03
1.3770004908216436e+00	-1.3924617246425275e-02
1.3883151866933865e+00	-3.1193993694505519e-02
1.4008200437675349e+00	-5.8156834552049355e-02
1.4127975177955916e+00	-8.9763302981231502e-02
1.4247458383166327e+00	-1.2414896731887737e-01
1.4372259054108216e+00	-1.5977471123950437e-01
1.4487205028056112e+00	-1.8941811482616350e-01
1.4604925428456914e+00	-2.1413553214696934e-01
1.4734902738276556e+00	-2.3258761281940440e-01
1.4793744642084170e+00	-2.3748568829192659e-01
1.4852586545891784e+00	-2.4014064818716604e-01
1.4882674980060120e+00	-2.4063141703974336e-01
1.4912763414228456e+00	-2.4054268954882946e-01
1.4942851848396792e+00	-2.3988423124180194e-01
1.4972940282565128e+00	-2.3866925497147123e-01
1.5034138607615231e+00	-2.3455298767046215e-01
1.5095336932665333e+00	-2.2838502787488338e-01
1.5207843271743489e+00	-2.1247890597836330e-01
1.5327771385971944e+00	-1.9071684683536341e-01
1.5446786599599198e+00	-1.6653712601838055e-01
1.5574095883767534e+00	-1.4018104938943796e-01
1.5686440812024047e+00	-1.1705511917291447e-01
1.5816063537474951e+00	-9.0595972089488566e-02
1.5933038053707413e+00	-6.6984738992156082e-02
1.6048778223246494e+00	-4.3927707136736570e-02
1.6173236087374754e+00	-1.9533512914210023e-02
1.6298197409218433e+00	4.4791404673735378e-03
1.6411893709418841e+00	2.5855234235325625e-02
1.6532634129859716e+00	4.8009581767573625e-02
1.6650464979559114e+00	6.9037105776662500e-02
1.6778194863727460e+00	9.1113308601403389e-02
1.6888716726252504e+00	1.0956902418807128e-01
1.7015655103406813e+00	1.2997787398952085e-01
1.7134983851302605e+00	1.4835189164772394e-01
1.7253160013627253e+00	1.6573484979947528e-01
1.7371430185971946e+00	1.8228693386484435e-01
1.7492058275350697e+00	1.9826711389589879e-01
1.7619922029258515e+00	2.1418063730309961e-01
1.7737160570741484e+00	2.2782140663026612e-01
1.7852890065330662e+00	2.4037795728659533e-01
1.7976602990380757e+00	2.5278924372449896e-01
1.8100046603206410e+00	2.6394050081966641e-01
1.8210844576352709e+00	2.7182435720566345e-01
1.8276468670941886e+00	2.7510860129609049e-01
1.8342092765531062e+00	2.7716859564318613e-01
1.8397003964729461e+00	2.7786004644686230e-01
1.8451915163927861e+00	2.7754356582116135e-01
1.8516139979158317e+00	2.7581969900670211e-01
1.8580364794388773e+00	2.7255968511161494e-01
1.8702957523046093e+00	2.6181531176553530e-01
1.8812418227254515e+00	2.4693190493655309e-01
1.8935518237274547e+00	2.2402075160943993e-01
1.9059434234068142e+00	1.9450159432714206e-01
1.9182761279759521e+00	1.5953525158353063e-01
1.9297101238076158e+00	1.2380992285796626e-01
1.9415493642084174e+00	8.6295148636691160e-02
1.9537935235671346e+00	5.1012115859246365e-02
1.9659984157515025e+00	2.3732851329976219e-02
1.9785526475350697e+00	6.8034805390888809e-03
1.9840815346292584e+00	2.9266271108800289e-03
1.9896104217234472e+00	8.5271636977167552e-04
1.9958346390781565e+00	5.7718181879032477e-05
2.0020588564328659e+00	0.0000000000000000e+00
2.0145584056112220e+00	0.0000000000000000e+00
2.0266040373547094e+00	0.0000000000000000e+00
2.0375426249699400e+00	0.0000000000000000e+00
2.0505496636472946e+00	0.0000000000000000e+00
2.0615683315430857e+00	0.0000000000000000e+00
2.0743856617635270e+00	0.0000000000000000e+00
2.0857311708216431e+00	0.0000000000000000e+00
2.0981789924248497e+00	0.0000000000000000e+00
2.1100322622444896e+00	0.0000000000000000e+00
2.1223999058116227e+00	0.0000000000000000e+00
2.1337572633667330e+00	0.0000000000000000e+00
2.1460077078156310e+00	0.0000000000000000e+00
2.1587324766733467e+00	0.0000000000000000e+00
2.1698094253707421e+00	0.0000000000000000e+00
2.1817728334268534e+00	0.0000000000000000e+00
2.1941322045691383e+00	0.0000000000000000e+00
2.2062234379959920e+00	0.0000000000000000e+00
2.2179223280561118e+00	0.0000000000000000e+00
2.2309119508617234e+00	0.0000000000000000e+00
2.2425837046893786e+00	0.0000000000000000e+00
2.2550457931863725e+00	0.0000000000000000e+00
2.2663382975951905e+00	0.0000000000000000e+00
2.2786839876553104e+00	0.0000000000000000e+00
2.2903003198797593e+00	0.0000000000000000e+00
2.3024427341482960e+00	0.0000000000000000e+00
2.3143141635270545e+00	0.0000000000000000e+00
2.3267424498997995e+00	0.0000000000000000e+00
2.3387123668136276e+00	0.0000000000000000e+00
2.3509533357114227e+00	0.0000000000000000e+00
2.3630929432064125e+00	0.0000000000000000e+00
2.3742479817234470e+00	0.0000000000000000e+00
2.3870329147094189e+00	0.0000000000000000e+00
2.3984679111823644e+00	0.0000000000000000e+00
2.4106600024448896e+00	0.0000000000000000e+00
2.4223293894589180e+00	0.0000000000000000e+00
2.4352867440480965e+00	0.0000000000000000e+00
2.4465068610420841e+00	0.0000000000000000e+00
2.4592417941883769e+00	0.0000000000000000e+00
2.4708483032464930e+00	0.0000000000000000e+00
2.4835440001202400e+00	0.0000000000000000e+00
2.4944982394388777e+00	0.0000000000000000e+00
2.5069738393587180e+00	0.0000000000000000e+00
2.5190246529859719e+00	0.0000000000000000e+00
2.5310675941082161e+00	0.0000000000000000e+00
2.5430662314228458e+00	0.0000000000000000e+00
2.5545931655711422e+00	0.0000000000000000e+00
2.5670540866533065e+00	0.0000000000000000e+00
2.5789302479759515e+00	0.0000000000000000e+00
2.5914293485370745e+00	0.0000000000000000e+00
2.6027440444088175e+00	0.0000000000000000e+00
2.6152489014829658e+00	0.0000000000000000e+00
2.6272263755110217e+00	0.0000000000000000e+00
2.6391746960320637e+00	0.0000000000000000e+00
2.6516547631262526e+00	0.0000000000000000e+00
2.6631493605210421e+00	0.0000000000000000e+00
2.6749214005611215e+00	0.0000000000000000e+00
2.6879191315430866e+00	0.0000000000000000e+00
2.6996875123046093e+00	-4.0699519387850821e-05
2.7057051991382766e+00	-2.7439574014842858e-04
2.7117228859719438e+00	-8.8093227371376288e-04
2.7178427184769540e+00	-2.0667395551294517e-03
2.7239625509819643e+00	-4.0070754415682122e-03
2.7295878679358720e+00	-6.5980760578452117e-03
2.7352131848897798e+00	-1.0076564622451170e-02
2.7472059963126245e+00	-2.0836213874710702e-02
2.7591075176753508e+00	-3.6358070282001789e-02
2.7718384460921843e+00	-5.8226855368022169e-02
2.7830729389178357e+00	-8.1462618490891911e-02
2.7960352114629252e+00	-1.1159340743099559e-01
2.8077326630861723e+00	-1.4027354011921223e-01
2.8193066800400803e+00	-1.6777390550573223e-01
2.8317524664529055e+00	-1.9332437554674967e-01
2.8442485986372743e+00	-2.1183832218114793e-01
2.8499334136472947e+00	-2.1725308533238741e-01
2.8556182286573151e+00	-2.2058185122015544e-01
2.8586367391683369e+00	-2.2147416245920631e-01
2.8616552496793588e+00	-2.2175303417961517e-01
2.8646737601903807e+00	-2.2141965351451226e-01
2.8676922707014025e+00	-2.2048025660037052e-01
2.8735838131863725e+00	-2.1694819145964545e-01
2.8794753556713424e+00	-2.1129183479966920e-01
2.8922483440881770e+00	-1.9277906304594919e-01
2.9033005303406814e+00	-1.7143449874004191e-01
2.9159943680561122e+00	-1.4193524284326794e-01
2.9279272428456915e+00	-1.1068326574216292e-01
2.9397448590781563e+00	-7.8692058534589160e-02
2.9515718763126255e+00	-4.8843470572664555e-02
2.9636346852505007e+00	-2.4259180676379440e-02
2.9764210606412824e+00	-7.6226148755700962e-03
2.9822829877154309e+00	-3.4212036209282566e-03
2.9881449147895793e+00	-1.0793522417486814e-03
2.9940724573947897e+00	-1.4162101113888371e-04
3.0000000000000000e+00	0.0000000000000000e+00
3.15 0


==> data-g-blackman.tsv <==
-1.1915266646231155e+00	0.0000000000000000e+00
-1.1601846988944724e+00	0.0000000000000000e+00
-1.1318126725628141e+00	0.0000000000000000e+00
-1.1004562721608042e+00	0.0000000000000000e+00
-1.0704223046231156e+00	0.0000000000000000e+00
-1.0404614406030153e+00	0.0000000000000000e+00
-1.0091672020100502e+00	0.0000000000000000e+00
-9.8034406582914579e-01	3.4365826033141977e-04
-9.5082523175879397e-01	2.1663883859156935e-03
-9.1823293145728657e-01	6.0784844071310462e-03
-8.8872327316582922e-01	1.1472741040343098e-02
-8.5854412010050263e-01	1.8992841275130116e-02
-8.2785269879396983e-01	2.8946721072856119e-02
-7.9964131025125607e-01	4.0372758702175986e-02
-7.6956888361809028e-01	5.5204275012945427e-02
-7.3972537025125629e-01	7.2880036683246024e-02
-7.0780208743718598e-01	9.5318403730331625e-02
-6.7963117326633204e-01	1.1834594515698596e-01
-6.4712778633165868e-01	1.4885075389315172e-01
-6.1779598552763826e-01	1.8009079466837380e-01
-5.8877370180904531e-01	2.1448074552330698e-01
-5.5756542331658299e-01	2.5524464104975669e-01
-5.2623090090452251e-01	2.9992729970931992e-01
-4.9772112512562838e-01	3.4358781844676001e-01
-4.6744500964824098e-01	3.9271594103479912e-01
-4.3789847999999987e-01	4.4294439935263724e-01
-4.0586973015075412e-01	4.9930265568461968e-01
-3.7815595658291468e-01	5.4907330719162162e-01
-3.4632568010050280e-01	6.0660631635396778e-01
-3.1640354683417105e-01	6.6024799048168081e-01
-2.8677042874371894e-01	7.1212729595798119e-01
-2.5711373728643228e-01	7.6198982079965727e-01
-2.2686578924623113e-01	8.0988069319043987e-01
-1.9480347105527684e-01	8.5644424783844908e-01
-1.6540546492462305e-01	8.9454760033796077e-01
-1.3638585798994995e-01	9.2718191286594942e-01
-1.0536437577889490e-01	9.5595695038578254e-01
-7.4410424623115645e-02	9.7781489447324887e-01
-4.6627415276381701e-02	9.9123642964926217e-01
-3.0171926231155721e-02	9.9632223550187671e-01
-1.3716437185929742e-02	9.9923893742619430e-01
-6.8318421105528770e-03	9.9981114736251986e-01
5.2752964823987725e-05	9.9999998873898999e-01
6.9373480402008525e-03	9.9980526982565643e-01
1.3821943115577717e-02	9.9922718831967594e-01
2.9926557587939495e-02	9.9638171477015336e-01
4.6031172060301273e-02	9.9145828119151735e-01
7.6771760804020150e-02	9.7639953280553238e-01
1.0421944492462298e-01	9.5689052340822389e-01
1.3508723638190956e-01	9.2851728021866542e-01
1.6615963959798963e-01	8.9363088206064289e-01
1.9708436110552752e-01	8.5329443698717711e-01
2.2575553658291447e-01	8.1157067054145637e-01
2.5544287809045230e-01	7.6472112615331589e-01
2.8614556914572820e-01	7.1320199611258273e-01
3.1674979628140676e-01	6.5963289491518107e-01
3.4823000562814066e-01	6.0316884598051368e-01
3.7595779115577876e-01	5.5304293567868934e-01
4.0717271035175884e-01	4.9698062517103703e-01
4.3851580100502519e-01	4.4187545680626467e-01
4.6872067658291439e-01	3.9059446372015538e-01
4.9614959728643182e-01	3.4607146145091988e-01
5.2876523698492450e-01	2.9618023194699439e-01
5.5639496201004990e-01	2.5684765389381098e-01
5.8853490060301494e-01	2.1477794010450704e-01
6.1698419216080369e-01	1.8100580380759390e-01
6.4819757396984912e-01	1.4777827586259046e-01
6.7792009477386905e-01	1.1984543105196876e-01
7.0893242713567828e-01	9.4458735216698064e-02
7.3741142924623126e-01	7.4380694217255752e-02
7.6812988040201002e-01	5.5986957191294803e-02
8.0003771788944711e-01	4.0196071079099463e-02
8.2781358422110563e-01	2.8960999846392103e-02
8.5781228080401961e-01	1.9202141474297690e-02
8.8880386974874304e-01	1.1455459385339720e-02
9.1912309326633190e-01	5.9439359244470164e-03
9.4845850100502505e-01	2.3819235842987146e-03
9.8103046974874353e-01	3.2004543645197669e-04
1.0102978323618084e+00	0.0000000000000000e+00
1.0415469889447229e+00	0.0000000000000000e+00
1.0698633693467334e+00	0.0000000000000000e+00
1.1008206524623114e+00	0.0000000000000000e+00
1.1299490433165831e+00	0.0000000000000000e+00
1.1603966047236183e+00	0.0000000000000000e+00
1.1901646613065324e+00	0.0000000000000000e+00



==> data-g-hann.tsv <==
-1.1915266646231155e+000	0.0000000000000000e+000
-1.1601846988944724e+000	0.0000000000000000e+000
-1.1318126725628141e+000	0.0000000000000000e+000
-1.1004562721608042e+000	0.0000000000000000e+000
-1.0704223046231156e+000	0.0000000000000000e+000
-1.0404614406030153e+000	0.0000000000000000e+000
-1.0091672020100502e+000	0.0000000000000000e+000
-1.0019614179648242e+000	0.0000000000000000e+000
-9.9475563391959798e-001	6.7860324116875148e-005
-9.8754984987437189e-001	3.8241380584452811e-004
-9.8034406582914579e-001	9.5299171300045060e-004
-9.6558464879396988e-001	2.9195845679069188e-003
-9.5082523175879397e-001	5.9547080968437860e-003
-9.1823293145728657e-001	1.6406168063324789e-002
-8.8872327316582922e-001	3.0242729249875200e-002
-8.5854412010050263e-001	4.8564913235273233e-002
-8.2785269879396983e-001	7.1355748926953289e-002
-7.9964131025125607e-001	9.5822934552653838e-002
-7.6956888361809028e-001	1.2539264681379303e-001
-7.3972537025125629e-001	1.5804104226875826e-001
-7.0780208743718598e-001	1.9628174588569836e-001
-6.7963117326633204e-001	2.3257594505123086e-001
-6.4712778633165868e-001	2.7703385742205511e-001
-6.1779598552763826e-001	3.1916105017257468e-001
-5.8877370180904531e-001	3.6235525742116736e-001
-5.5756542331658299e-001	4.1006853305133140e-001
-5.2623090090452251e-001	4.5884321595040467e-001
-4.9772112512562838e-001	5.0357961770250648e-001
-4.6744500964824098e-001	5.5104815593143874e-001
-4.3789847999999987e-001	5.9693118090089792e-001
-4.0586973015075412e-001	6.4571384072261306e-001
-3.7815595658291468e-001	6.8675237860601790e-001
-3.4632568010050280e-001	7.3212255331051590e-001
-3.1640354683417105e-001	7.7266605340635475e-001
-2.8677042874371894e-001	8.1044614015729921e-001
-2.5711373728643228e-001	8.4556438467010353e-001
-2.2686578924623113e-001	8.7829307622013864e-001
-1.9480347105527684e-001	9.0925228884600506e-001
-1.6540546492462305e-001	9.3399984592801477e-001
-1.3638585798994995e-001	9.5480149623834287e-001
-1.0536437577889490e-001	9.7285697210317157e-001
-7.4410424623115645e-002	9.8640032051999715e-001
-6.0518919949748673e-002	9.9099023498592453e-001
-4.6627415276381701e-002	9.9464516960719473e-001
-3.0171926231155721e-002	9.9775549469956637e-001
-1.3716437185929742e-002	9.9953585338394046e-001
-6.8318421105528770e-003	9.9988484077747930e-001
5.2752964823987725e-005	9.9999999313353038e-001
6.9373480402008525e-003	9.9988125658637661e-001
1.3821943115577717e-002	9.9952868667834016e-001
2.9926557587939495e-002	9.9779182567590985e-001
4.6031172060301273e-002	9.9478100544686832e-001
6.1401466432160712e-002	9.9072636164294936e-001
7.6771760804020150e-002	9.8552773603290178e-001
1.0421944492462298e-001	9.7343840965609862e-001
1.3508723638190956e-001	9.5564523115002131e-001
1.6615963959798963e-001	9.3341037052328102e-001
1.9708436110552752e-001	9.0718347322955528e-001
2.2575553658291447e-001	8.7943115140249684e-001
2.5544287809045230e-001	8.4745648182534861e-001
2.8614556914572820e-001	8.1121495661229814e-001
3.1674979628140676e-001	7.7220999487639319e-001
3.4823000562814066e-001	7.2946899375867713e-001
3.7595779115577876e-001	6.8995088009533445e-001
4.0717271035175884e-001	6.4375475097685064e-001
4.3851580100502519e-001	5.9597970980227788e-001
4.6872067658291439e-001	5.4905440927574434e-001
4.9614959728643182e-001	5.0604805094199390e-001
5.2876523698492450e-001	4.5487714589069378e-001
5.5639496201004990e-001	4.1187770952334585e-001
5.8853490060301494e-001	3.6271591052111773e-001
6.1698419216080369e-001	3.2035047452554882e-001
6.4819757396984912e-001	2.7553103284441871e-001
6.7792009477386905e-001	2.3485081236004773e-001
7.0893242713567828e-001	1.9487323643788984e-001
7.3741142924623126e-001	1.6070180417604601e-001
7.6812988040201002e-001	1.2689358148989449e-001
8.0003771788944711e-001	9.5456681067767835e-002
8.2781358422110563e-001	7.1387384234836482e-002
8.5781228080401961e-001	4.9060321597115986e-002
8.8880386974874304e-001	3.0199382387561202e-002
9.1912309326633190e-001	1.6052812603494393e-002
9.4845850100502505e-001	6.5404065469639172e-003
9.6474448537688429e-001	3.0637255060113056e-003
9.8103046974874353e-001	8.8761446226248708e-004
9.9566415105527595e-001	4.6385402137805176e-005
1.0102978323618084e+000	0.0000000000000000e+000
1.0415469889447229e+000	0.0000000000000000e+000
1.0698633693467334e+000	0.0000000000000000e+000
1.1008206524623114e+000	0.0000000000000000e+000
1.1299490433165831e+000	0.0000000000000000e+000
1.1603966047236183e+000	0.0000000000000000e+000
1.1901646613065324e+000	0.0000000000000000e+000



==> data-h-blackman.tsv <==
-3.0000000000000000e+00	0.0000000000000000e+00
-2.9684543698492463e+00	0.0000000000000000e+00
-2.9410066857286434e+00	0.0000000000000000e+00
-2.9101388942713569e+00	0.0000000000000000e+00
-2.8790664910552763e+00	0.0000000000000000e+00
-2.8481417695477389e+00	0.0000000000000000e+00
-2.8194705940703519e+00	0.0000000000000000e+00
-2.7897832525628141e+00	0.0000000000000000e+00
-2.7590805615075378e+00	0.0000000000000000e+00
-2.7284763343718592e+00	0.0000000000000000e+00
-2.6969961250251258e+00	0.0000000000000000e+00
-2.6692683394974877e+00	0.0000000000000000e+00
-2.6380534203015076e+00	0.0000000000000000e+00
-2.6067103296482412e+00	0.0000000000000000e+00
-2.5765054540703516e+00	0.0000000000000000e+00
-2.5490765333668342e+00	0.0000000000000000e+00
-2.5164608936683419e+00	0.0000000000000000e+00
-2.4888311686432161e+00	0.0000000000000000e+00
-2.4566912300502510e+00	0.0000000000000000e+00
-2.4282419384924623e+00	0.0000000000000000e+00
-2.3970285566834173e+00	0.0000000000000000e+00
-2.3673060358793969e+00	0.0000000000000000e+00
-2.3362937035175877e+00	0.0000000000000000e+00
-2.3078147014070352e+00	0.0000000000000000e+00
-2.2770962502512564e+00	0.0000000000000000e+00
-2.2451884127638193e+00	0.0000000000000000e+00
-2.2174125464321608e+00	0.0000000000000000e+00
-2.1874138498492464e+00	0.0000000000000000e+00
-2.1564222609045229e+00	0.0000000000000000e+00
-2.1261030373869350e+00	0.0000000000000000e+00
-2.0967676296482414e+00	0.0000000000000000e+00
-2.0641956609045229e+00	0.0000000000000000e+00
-2.0349282982914572e+00	0.0000000000000000e+00
-2.0036791417085427e+00	0.0000000000000000e+00
-1.9753627613065328e+00	-8.9447527514992611e-04
-1.9444054781909548e+00	-3.2657453248186707e-03
-1.9152770873366836e+00	-5.4303899760723548e-03
-1.8848295259296484e+00	-6.8865590262087535e-03
-1.8550614693467338e+00	-7.2896662657214303e-03
-1.8238970728643218e+00	-6.7121035761008464e-03
-1.7938820550753769e+00	-5.4393753375195772e-03
-1.7631873642211056e+00	-3.7484781225417042e-03
-1.7327468409045226e+00	-2.0445729868199527e-03
-1.7047751614070352e+00	-7.6858322774536975e-04
-1.6727164601005025e+00	-2.1972453023987931e-05
-1.6440427754773870e+00	0.0000000000000000e+00
-1.6134706471356783e+00	0.0000000000000000e+00
-1.5842092193969850e+00	0.0000000000000000e+00
-1.5517181644221105e+00	0.0000000000000000e+00
-1.5235832981909549e+00	0.0000000000000000e+00
-1.4916499733668342e+00	0.0000000000000000e+00
-1.4625462144723618e+00	0.0000000000000000e+00
-1.4307112760804019e+00	0.0000000000000000e+00
-1.4032431081407037e+00	0.0000000000000000e+00
-1.3719600711557789e+00	0.0000000000000000e+00
-1.3417422018090452e+00	0.0000000000000000e+00
-1.3115440730653267e+00	0.0000000000000000e+00
-1.2814570377889447e+00	0.0000000000000000e+00
-1.2525528159798995e+00	0.0000000000000000e+00
-1.2213065867336683e+00	0.0000000000000000e+00
-1.1915266646231155e+00	0.0000000000000000e+00
-1.1601846988944724e+00	0.0000000000000000e+00
-1.1318126725628141e+00	0.0000000000000000e+00
-1.1004562721608042e+00	0.0000000000000000e+00
-1.0704223046231156e+00	0.0000000000000000e+00
-1.0404614406030153e+00	0.0000000000000000e+00
-1.0248143213065326e+00	0.0000000000000000e+00
-1.0091672020100502e+00	0.0000000000000000e+00
-1.0019614179648242e+00	0.0000000000000000e+00
-9.9475563391959798e-01	2.5242122949598045e-04
-9.8754984987437189e-01	1.4219704459288440e-03
-9.8034406582914579e-01	3.5413485891231389e-03
-9.6558464879396988e-01	1.0825401632587606e-02
-9.5082523175879397e-01	2.2004228041921370e-02
-9.1823293145728657e-01	5.9917900438462346e-02
-8.8872327316582922e-01	1.0874271142434089e-01
-8.5854412010050263e-01	1.7103734747726357e-01
-8.2785269879396983e-01	2.4485302880740267e-01
-7.9964131025125607e-01	3.1967132658300657e-01
-7.6956888361809028e-01	4.0412369732269687e-01
-7.3972537025125629e-01	4.8995913487793175e-01
-7.0780208743718598e-01	5.8082621494017928e-01
-6.7963117326633204e-01	6.5758691302656513e-01
-6.4712778633165868e-01	7.3919834234814341e-01
-6.1779598552763826e-01	8.0403192599337003e-01
-5.8877370180904531e-01	8.5798128408309204e-01
-5.5756542331658299e-01	9.0300379045071599e-01
-5.2623090090452251e-01	9.3356334059584667e-01
-5.1197601301507545e-01	9.4249979059992084e-01
-4.9772112512562838e-01	9.4836777978769871e-01
-4.9015209625628153e-01	9.5026211731329402e-01
-4.8258306738693468e-01	9.5132972447042530e-01
-4.7879855295226126e-01	9.5155950755727692e-01
-4.7501403851758783e-01	9.5159018022698205e-01
-4.7122952408291441e-01	9.5142464153304962e-01
-4.6744500964824098e-01	9.5106596136019472e-01
-4.5267174482412043e-01	9.4788034114072750e-01
-4.3789847999999987e-01	9.4201788892489891e-01
-4.0586973015075412e-01	9.2131370632922283e-01
-3.7815595658291468e-01	8.9634717965155275e-01
-3.4632568010050280e-01	8.6219949286193120e-01
-3.1640354683417105e-01	8.2713261733670151e-01
-2.8677042874371894e-01	7.9161344145095514e-01
-2.5711373728643228e-01	7.5690817248212527e-01
-2.2686578924623113e-01	7.2367634266041636e-01
-1.9480347105527684e-01	6.9188934944446856e-01
-1.6540546492462305e-01	6.6648124265598430e-01
-1.3638585798994995e-01	6.4525789557829483e-01
-1.0536437577889490e-01	6.2700937181489935e-01
-7.4410424623115645e-02	6.1346088558434442e-01
-6.0518919949748673e-02	6.0890067876552878e-01
-4.6627415276381701e-02	6.0528167573891622e-01
-3.0171926231155721e-02	6.0221081328892667e-01
-1.3716437185929742e-02	6.0045681569450382e-01
-6.8318421105528770e-03	6.0011332255581462e-01
5.2752964823987725e-05	6.0000000675661347e-01
6.9373480402008525e-03	6.0011684197406046e-01
1.3821943115577717e-02	6.0046374782288892e-01
2.9926557587939495e-02	6.0217229168461128e-01
4.6031172060301273e-02	6.0513226885878935e-01
6.1401466432160712e-02	6.0911449463434197e-01
7.6771760804020150e-02	6.1421263012872085e-01
1.0421944492462298e-01	6.2602735638747575e-01
1.3508723638190956e-01	6.4327947533292018e-01
1.6615963959798963e-01	6.6452538772766612e-01
1.9708436110552752e-01	6.8898186792962512e-01
2.2575553658291447e-01	7.1392709625625039e-01
2.5544287809045230e-01	7.4114380999087859e-01
2.8614556914572820e-01	7.6951606446946419e-01
3.1674979628140676e-01	7.9641774215588423e-01
3.4823000562814066e-01	8.2063945610342059e-01
3.7595779115577876e-01	8.3725744980569061e-01
3.9156525075376880e-01	8.4402019878785084e-01
4.0717271035175884e-01	8.4855593963320308e-01
4.1109059668341713e-01	8.4931274964239134e-01
4.1500848301507542e-01	8.4990817804623464e-01
4.1892636934673372e-01	8.5033831559441864e-01
4.2284425567839201e-01	8.5059937455904022e-01
4.2676214201005030e-01	8.5068769812345879e-01
4.3068002834170860e-01	8.5059976968286743e-01
4.3459791467336689e-01	8.5033222201710601e-01
4.3851580100502519e-01	8.4988184629552321e-01
4.5361823879396979e-01	8.4638185059200932e-01
4.6872067658291439e-01	8.3997482334126861e-01
4.9614959728643182e-01	8.2060218489807712e-01
5.2876523698492450e-01	7.8447064690980073e-01
5.5639496201004990e-01	7.4327210724234749e-01
5.8853490060301494e-01	6.8463579642132988e-01
6.1698419216080369e-01	6.2499418860636013e-01
6.4819757396984912e-01	5.5370428088224022e-01
6.7792009477386905e-01	4.8264550488624414e-01
7.0893242713567828e-01	4.0783011350454240e-01
7.3741142924623126e-01	3.4062226529343492e-01
7.6812988040201002e-01	2.7172391754860675e-01
8.0003771788944711e-01	2.0594811695295517e-01
8.2781358422110563e-01	1.5471827655718640e-01
8.5781228080401961e-01	1.0668051337319129e-01
8.8880386974874304e-01	6.5808484634338971e-02
9.1912309326633190e-01	3.5024099967888578e-02
9.4845850100502505e-01	1.4279092074744204e-02
9.6474448537688429e-01	6.6901005768250643e-03
9.8103046974874353e-01	1.9384625822248536e-03
9.8834731040200974e-01	7.3162563620265963e-04
9.9566415105527595e-01	1.0130548324138733e-04
1.0029809917085422e+00	0.0000000000000000e+00
1.0102978323618084e+00	0.0000000000000000e+00
1.0259224106532656e+00	0.0000000000000000e+00
1.0415469889447229e+00	0.0000000000000000e+00
1.0698633693467334e+00	0.0000000000000000e+00
1.1008206524623114e+00	0.0000000000000000e+00
1.1299490433165831e+00	0.0000000000000000e+00
1.1603966047236183e+00	0.0000000000000000e+00
1.1901646613065324e+00	0.0000000000000000e+00
1.2213290577889451e+00	0.0000000000000000e+00
1.2513440755778893e+00	0.0000000000000000e+00
1.2820387664321604e+00	0.0000000000000000e+00
1.3124792897487438e+00	0.0000000000000000e+00
1.3404509692462305e+00	0.0000000000000000e+00
1.3725096705527635e+00	0.0000000000000000e+00
1.4011833551758794e+00	0.0000000000000000e+00
1.4317554835175876e+00	0.0000000000000000e+00
1.4610169112562819e+00	0.0000000000000000e+00
1.4935079662311557e+00	0.0000000000000000e+00
1.5216428324623115e+00	0.0000000000000000e+00
1.5535761572864324e+00	0.0000000000000000e+00
1.5826799161809042e+00	0.0000000000000000e+00
1.6145148545728638e+00	0.0000000000000000e+00
1.6419830225125631e+00	0.0000000000000000e+00
1.6732660594974869e+00	-1.9112223749325179e-05
1.7034839288442214e+00	-5.1204544536403421e-04
1.7336820575879397e+00	-1.4414460405774757e-03
1.7637690928643206e+00	-2.5277699155499432e-03
1.7926733146733671e+00	-3.4992715681165525e-03
1.8239195439195983e+00	-4.2531918750803996e-03
1.8536994660301502e+00	-4.5129169787668909e-03
1.8850414317587942e+00	-4.1782302610136367e-03
1.9134134580904520e+00	-3.3208800288107090e-03
1.9447698584924620e+00	-1.9151655762760322e-03
1.9748038260301506e+00	-5.4696442577196710e-04
2.0047646900502514e+00	0.0000000000000000e+00
2.0360589286432154e+00	0.0000000000000000e+00
2.0648820648241202e+00	0.0000000000000000e+00
2.0944008988944720e+00	0.0000000000000000e+00
2.1269931991959794e+00	0.0000000000000000e+00
2.1565028574874372e+00	0.0000000000000000e+00
2.1866820105527633e+00	0.0000000000000000e+00
2.2173734318592961e+00	0.0000000000000000e+00
2.2455848204020104e+00	0.0000000000000000e+00
2.2756572470351761e+00	0.0000000000000000e+00
2.3055007604020101e+00	0.0000000000000000e+00
2.3374240432160800e+00	0.0000000000000000e+00
2.3655949573869339e+00	0.0000000000000000e+00
2.3980983443216077e+00	0.0000000000000000e+00
2.4274301451256282e+00	0.0000000000000000e+00
2.4564524288442211e+00	0.0000000000000000e+00
2.4876607073366834e+00	0.0000000000000000e+00
2.5189952297487439e+00	0.0000000000000000e+00
2.5475050055276380e+00	0.0000000000000000e+00
2.5777811210050254e+00	0.0000000000000000e+00
2.6073276506532661e+00	0.0000000000000000e+00
2.6393564005025123e+00	0.0000000000000000e+00
2.6670701740703509e+00	0.0000000000000000e+00
2.6989004505527632e+00	0.0000000000000000e+00
2.7288225838190954e+00	0.0000000000000000e+00
2.7584557019095479e+00	0.0000000000000000e+00
2.7881123933668341e+00	0.0000000000000000e+00
2.8183603414070344e+00	0.0000000000000000e+00
2.8504226595979896e+00	0.0000000000000000e+00
2.8798206657286434e+00	0.0000000000000000e+00
2.9088402726633165e+00	0.0000000000000000e+00
2.9398617548743715e+00	0.0000000000000000e+00
2.9708157060301499e+00	0.0000000000000000e+00
3.0000000000000000e+00	0.0000000000000000e+00


==> data-h-hann.tsv <==
-3.0000000000000000e+000	0.0000000000000000e+000
-2.9684543698492463e+000	0.0000000000000000e+000
-2.9410066857286434e+000	0.0000000000000000e+000
-2.9101388942713569e+000	0.0000000000000000e+000
-2.8790664910552763e+000	0.0000000000000000e+000
-2.8481417695477389e+000	0.0000000000000000e+000
-2.8194705940703519e+000	0.0000000000000000e+000
-2.7897832525628141e+000	0.0000000000000000e+000
-2.7590805615075378e+000	0.0000000000000000e+000
-2.7284763343718592e+000	0.0000000000000000e+000
-2.6969961250251258e+000	0.0000000000000000e+000
-2.6692683394974877e+000	0.0000000000000000e+000
-2.6380534203015076e+000	0.0000000000000000e+000
-2.6067103296482412e+000	0.0000000000000000e+000
-2.5765054540703516e+000	0.0000000000000000e+000
-2.5490765333668342e+000	0.0000000000000000e+000
-2.5164608936683419e+000	0.0000000000000000e+000
-2.4888311686432161e+000	0.0000000000000000e+000
-2.4566912300502510e+000	0.0000000000000000e+000
-2.4282419384924623e+000	0.0000000000000000e+000
-2.3970285566834173e+000	0.0000000000000000e+000
-2.3673060358793969e+000	0.0000000000000000e+000
-2.3362937035175877e+000	0.0000000000000000e+000
-2.3078147014070352e+000	0.0000000000000000e+000
-2.2770962502512564e+000	0.0000000000000000e+000
-2.2451884127638193e+000	0.0000000000000000e+000
-2.2174125464321608e+000	0.0000000000000000e+000
-2.1874138498492464e+000	0.0000000000000000e+000
-2.1564222609045229e+000	0.0000000000000000e+000
-2.1261030373869350e+000	0.0000000000000000e+000
-2.0967676296482414e+000	0.0000000000000000e+000
-2.0641956609045229e+000	0.0000000000000000e+000
-2.0349282982914572e+000	0.0000000000000000e+000
-2.0036791417085427e+000	0.0000000000000000e+000
-1.9895209515075378e+000	-1.5051325537371153e-004
-1.9753627613065328e+000	-7.4717985836285535e-004
-1.9598841197487438e+000	-1.7526468361086125e-003
-1.9444054781909548e+000	-2.9612173361729132e-003
-1.9152770873366836e+000	-5.3075637342617854e-003
-1.8848295259296484e+000	-7.2567511933961616e-003
-1.8699454976381911e+000	-7.8758524978323457e-003
-1.8550614693467338e+000	-8.2342027812304201e-003
-1.8394792711055277e+000	-8.3185120143405410e-003
-1.8238970728643218e+000	-8.1099487039574918e-003
-1.7938820550753769e+000	-6.9689056933016349e-003
-1.7631873642211056e+000	-5.0620948267149279e-003
-1.7327468409045226e+000	-2.8855532633768675e-003
-1.7047751614070352e+000	-1.1210094164770233e-003
-1.6727164601005025e+000	-3.2972901159624511e-005
-1.6440427754773870e+000	0.0000000000000000e+000
-1.6134706471356783e+000	0.0000000000000000e+000
-1.5842092193969850e+000	0.0000000000000000e+000
-1.5517181644221105e+000	0.0000000000000000e+000
-1.5235832981909549e+000	0.0000000000000000e+000
-1.4916499733668342e+000	0.0000000000000000e+000
-1.4625462144723618e+000	0.0000000000000000e+000
-1.4307112760804019e+000	0.0000000000000000e+000
-1.4032431081407037e+000	0.0000000000000000e+000
-1.3719600711557789e+000	0.0000000000000000e+000
-1.3417422018090452e+000	0.0000000000000000e+000
-1.3115440730653267e+000	0.0000000000000000e+000
-1.2814570377889447e+000	0.0000000000000000e+000
-1.2525528159798995e+000	0.0000000000000000e+000
-1.2213065867336683e+000	0.0000000000000000e+000
-1.1915266646231155e+000	0.0000000000000000e+000
-1.1601846988944724e+000	0.0000000000000000e+000
-1.1318126725628141e+000	0.0000000000000000e+000
-1.1004562721608042e+000	0.0000000000000000e+000
-1.0704223046231156e+000	0.0000000000000000e+000
-1.0404614406030153e+000	0.0000000000000000e+000
-1.0248143213065326e+000	0.0000000000000000e+000
-1.0091672020100502e+000	0.0000000000000000e+000
-1.0019614179648242e+000	0.0000000000000000e+000
-9.9475563391959798e-001	1.2214305738211806e-004
-9.8754984987437189e-001	6.8816936213744739e-004
-9.8034406582914579e-001	1.7142952515547538e-003
-9.6558464879396988e-001	5.2450234533734097e-003
-9.5082523175879397e-001	1.0675924316096541e-002
-9.1823293145728657e-001	2.9208107693358132e-002
-8.8872327316582922e-001	5.3339365442797826e-002
-8.5854412010050263e-001	8.4586582866432281e-002
-8.2785269879396983e-001	1.2233037658260421e-001
-7.9964131025125607e-001	1.6146284045123827e-001
-7.6956888361809028e-001	2.0683878521486510e-001
-7.3972537025125629e-001	2.5450151083409028e-001
-7.0780208743718598e-001	3.0707531407273159e-001
-6.7963117326633204e-001	3.5372681683244772e-001
-6.4712778633165868e-001	4.0656363356992686e-001
-6.1779598552763826e-001	4.5225335917392151e-001
-5.8877370180904531e-001	4.9467786426118870e-001
-5.5756542331658299e-001	5.3633591733375141e-001
-5.2623090090452251e-001	5.7327327252227678e-001
-4.9772112512562838e-001	6.0213239422602860e-001
-4.6744500964824098e-001	6.2750179649006266e-001
-4.3789847999999987e-001	6.4688392394352756e-001
-4.0586973015075412e-001	6.6194927637980572e-001
-3.9201284336683440e-001	6.6661139156383864e-001
-3.7815595658291468e-001	6.7019968606560421e-001
-3.6224081834170874e-001	6.7305104596438536e-001
-3.4632568010050280e-001	6.7461647627983756e-001
-3.3884514678391986e-001	6.7493186677402961e-001
-3.3136461346733692e-001	6.7499142384984723e-001
-3.2388408015075398e-001	6.7480516201220930e-001
-3.1640354683417105e-001	6.7438350002757630e-001
-3.0158698778894499e-001	6.7289605898943838e-001
-2.8677042874371894e-001	6.7061551696810096e-001
-2.5711373728643228e-001	6.6404093805914932e-001
-2.2686578924623113e-001	6.5524906391276838e-001
-1.9480347105527684e-001	6.4456645019677028e-001
-1.6540546492462305e-001	6.3437286803816018e-001
-1.3638585798994995e-001	6.2466761656624326e-001
-1.0536437577889490e-001	6.1540172398200743e-001
-7.4410424623115645e-002	6.0793786614965106e-001
-6.0518919949748673e-002	6.0530844796971461e-001
-4.6627415276381701e-002	6.0317848918544037e-001
-3.0171926231155721e-002	6.0134065781540780e-001
-1.3716437185929742e-002	6.0027822945113829e-001
-6.8318421105528770e-003	6.0006907961953659e-001
5.2752964823987725e-005	6.0000000411988164e-001
6.9373480402008525e-003	6.0007122912817612e-001
1.3821943115577717e-002	6.0028252142949934e-001
2.9926557587939495e-002	6.0131905335383939e-001
4.6031172060301273e-002	6.0309871124690428e-001
6.1401466432160712e-002	6.0546098257217751e-001
7.6771760804020150e-002	6.0843202267105878e-001
1.0421944492462298e-001	6.1509033250842415e-001
1.3508723638190956e-001	6.2425204668630518e-001
1.6615963959798963e-001	6.3463276318141526e-001
1.9708436110552752e-001	6.4535202689219240e-001
2.2575553658291447e-001	6.5489709245594874e-001
2.5544287809045230e-001	6.6360268098027053e-001
2.8614556914572820e-001	6.7050327490434536e-001
3.0144768271356748e-001	6.7287816946929802e-001
3.1674979628140676e-001	6.7440805935310866e-001
3.2461984861809023e-001	6.7483409249944115e-001
3.3248990095477371e-001	6.7499842268969878e-001
3.4035995329145718e-001	6.7488897460127550e-001
3.4823000562814066e-001	6.7449417333926243e-001
3.6209389839195971e-001	6.7307125458503647e-001
3.7595779115577876e-001	6.7067292383841004e-001
3.9156525075376880e-001	6.6674387117636580e-001
4.0717271035175884e-001	6.6145433647201080e-001
4.3851580100502519e-001	6.4653330024889133e-001
4.6872067658291439e-001	6.2654504348217588e-001
4.9614959728643182e-001	6.0358493586095996e-001
5.2876523698492450e-001	5.7048300117885253e-001
5.5639496201004990e-001	5.3780798001938535e-001
5.8853490060301494e-001	4.9501324084381576e-001
6.1698419216080369e-001	4.5348154231149468e-001
6.4819757396984912e-001	4.0485503904757902e-001
6.7792009477386905e-001	3.5654557736867665e-001
7.0893242713567828e-001	3.0520113165246843e-001
7.3741142924623126e-001	2.5827316367835929e-001
7.6812988040201002e-001	2.0908606945381109e-001
8.0003771788944711e-001	1.6088765236941388e-001
8.2781358422110563e-001	1.2238190126923504e-001
8.5781228080401961e-001	8.5420280688553785e-002
8.8880386974874304e-001	5.3264485061702005e-002
9.1912309326633190e-001	2.8585831335310452e-002
9.4845850100502505e-001	1.1721399483175521e-002
9.6474448537688429e-001	5.5034422140489703e-003
9.8103046974874353e-001	1.5967606007520896e-003
9.8468889007537663e-001	1.0405774164765624e-003
9.8834731040200974e-001	6.0286366584449969e-004
9.9200573072864284e-001	2.8379276625067895e-004
9.9566415105527595e-001	8.3491141921410161e-005
1.0029809917085422e+000	0.0000000000000000e+000
1.0102978323618084e+000	0.0000000000000000e+000
1.0259224106532656e+000	0.0000000000000000e+000
1.0415469889447229e+000	0.0000000000000000e+000
1.0698633693467334e+000	0.0000000000000000e+000
1.1008206524623114e+000	0.0000000000000000e+000
1.1299490433165831e+000	0.0000000000000000e+000
1.1603966047236183e+000	0.0000000000000000e+000
1.1901646613065324e+000	0.0000000000000000e+000
1.2213290577889451e+000	0.0000000000000000e+000
1.2513440755778893e+000	0.0000000000000000e+000
1.2820387664321604e+000	0.0000000000000000e+000
1.3124792897487438e+000	0.0000000000000000e+000
1.3404509692462305e+000	0.0000000000000000e+000
1.3725096705527635e+000	0.0000000000000000e+000
1.4011833551758794e+000	0.0000000000000000e+000
1.4317554835175876e+000	0.0000000000000000e+000
1.4610169112562819e+000	0.0000000000000000e+000
1.4935079662311557e+000	0.0000000000000000e+000
1.5216428324623115e+000	0.0000000000000000e+000
1.5535761572864324e+000	0.0000000000000000e+000
1.5826799161809042e+000	0.0000000000000000e+000
1.6145148545728638e+000	0.0000000000000000e+000
1.6419830225125631e+000	0.0000000000000000e+000
1.6732660594974869e+000	-3.9139462920941589e-005
1.7034839288442214e+000	-1.0533430654646504e-003
1.7336820575879397e+000	-2.9513190802046433e-003
1.7637690928643206e+000	-5.1025822171217655e-003
1.7926733146733671e+000	-6.9054475533370198e-003
1.8239195439195983e+000	-8.1104524524508916e-003
1.8388095049748743e+000	-8.3154794741759058e-003
1.8536994660301502e+000	-8.2534822805311499e-003
1.8693704488944722e+000	-7.8946564952016018e-003
1.8850414317587942e+000	-7.2461625713634596e-003
1.9134134580904520e+000	-5.4476241235878369e-003
1.9447698584924620e+000	-2.9315638580454679e-003
1.9597868422613063e+000	-1.7597718130875194e-003
1.9748038260301506e+000	-7.7809046195524158e-004
1.9897842580402010e+000	-1.4332524372353593e-004
2.0047646900502514e+000	0.0000000000000000e+000
2.0360589286432154e+000	0.0000000000000000e+000
2.0648820648241202e+000	0.0000000000000000e+000
2.0944008988944720e+000	0.0000000000000000e+000
2.1269931991959794e+000	0.0000000000000000e+000
2.1565028574874372e+000	0.0000000000000000e+000
2.1866820105527633e+000	0.0000000000000000e+000
2.2173734318592961e+000	0.0000000000000000e+000
2.2455848204020104e+000	0.0000000000000000e+000
2.2756572470351761e+000	0.0000000000000000e+000
2.3055007604020101e+000	0.0000000000000000e+000
2.3374240432160800e+000	0.0000000000000000e+000
2.3655949573869339e+000	0.0000000000000000e+000
2.3980983443216077e+000	0.0000000000000000e+000
2.4274301451256282e+000	0.0000000000000000e+000
2.4564524288442211e+000	0.0000000000000000e+000
2.4876607073366834e+000	0.0000000000000000e+000
2.5189952297487439e+000	0.0000000000000000e+000
2.5475050055276380e+000	0.0000000000000000e+000
2.5777811210050254e+000	0.0000000000000000e+000
2.6073276506532661e+000	0.0000000000000000e+000
2.6393564005025123e+000	0.0000000000000000e+000
2.6670701740703509e+000	0.0000000000000000e+000
2.6989004505527632e+000	0.0000000000000000e+000
2.7288225838190954e+000	0.0000000000000000e+000
2.7584557019095479e+000	0.0000000000000000e+000
2.7881123933668341e+000	0.0000000000000000e+000
2.8183603414070344e+000	0.0000000000000000e+000
2.8504226595979896e+000	0.0000000000000000e+000
2.8798206657286434e+000	0.0000000000000000e+000
2.9088402726633165e+000	0.0000000000000000e+000
2.9398617548743715e+000	0.0000000000000000e+000
2.9708157060301499e+000	0.0000000000000000e+000
3.0000000000000000e+000	0.0000000000000000e+000


==> data-h-short-blackman.tsv <==
5.2752964823987725e-05	6.0000000675661358e-01
6.9373480402008525e-03	6.0011686086193183e-01
1.3821943115577717e-02	6.0046404563009947e-01
2.9926557587939495e-02	6.0217885486091471e-01
4.6031172060301273e-02	6.0516918501756589e-01
6.1401466432160712e-02	6.0923213729778858e-01
7.6771760804020150e-02	6.1450254722079123e-01
1.0421944492462298e-01	6.2703097725770640e-01
1.3508723638190956e-01	6.4619152794816437e-01
1.6615963959798963e-01	6.7141815719082898e-01
1.9708436110552752e-01	7.0315705112675875e-01
2.2575553658291447e-01	7.3930715074723596e-01
2.5544287809045230e-01	7.8459974435527891e-01
2.8614556914572820e-01	8.4127638925547377e-01
3.1674979628140676e-01	9.0959684506540572e-01
3.4823000562814066e-01	9.9133920073116044e-01
3.7595779115577876e-01	1.0515177229712251e+00
3.9156525075376880e-01	1.0747765451219289e+00
4.0717271035175884e-01	1.0878662749869665e+00
4.0913165351758796e-01	1.0886977645669447e+00
4.1109059668341713e-01	1.0893369120822116e+00
4.1304953984924631e-01	1.0897804934542927e+00
4.1500848301507542e-01	1.0900253645394171e+00
4.1892636934673372e-01	1.0899068200485047e+00
4.2284425567839201e-01	1.0889578576097478e+00
4.3068002834170860e-01	1.0844826202934068e+00
4.3851580100502519e-01	1.0764443230279832e+00
4.5361823879396979e-01	1.0504621718485605e+00
4.6872067658291439e-01	1.0102567669310543e+00
4.8243513693467310e-01	9.6139670420935230e-01
4.9614959728643182e-01	9.0119177725225863e-01
5.1245741713567816e-01	8.1602590378818296e-01
5.2876523698492450e-01	7.1825955700357391e-01
5.4258009949748720e-01	6.2787602872374904e-01
5.5639496201004990e-01	5.3305682559779954e-01
5.6442994665829116e-01	4.7695250749861096e-01
5.7246493130653242e-01	4.2088326876352666e-01
5.8049991595477368e-01	3.6548655761135601e-01
5.8853490060301494e-01	3.1142986848110199e-01
6.0275954638190932e-01	2.2116066423400937e-01
6.1698419216080369e-01	1.4122990975357785e-01
6.3259088306532640e-01	7.0202363887944874e-02
6.4819757396984912e-01	2.1671559715123356e-02
6.5562820417085410e-01	7.9109308661456934e-03
6.6305883437185908e-01	8.6252212838699993e-04
6.6677414947236158e-01	0.0000000000000000e+00
6.7048946457286407e-01	0.0000000000000000e+00
6.7420477967336656e-01	1.1102230246251565e-16
6.7792009477386905e-01	0.0000000000000000e+00
6.9342626095477367e-01	0.0000000000000000e+00
7.0893242713567828e-01	0.0000000000000000e+00
7.3741142924623126e-01	-1.1102230246251565e-16
7.6812988040201002e-01	0.0000000000000000e+00
8.0003771788944711e-01	1.1102230246251565e-16
8.2781358422110563e-01	0.0000000000000000e+00
8.5781228080401961e-01	0.0000000000000000e+00
8.8880386974874304e-01	0.0000000000000000e+00
9.1912309326633190e-01	1.1102230246251565e-16
9.4845850100502505e-01	1.1102230246251565e-16
9.8103046974874353e-01	-1.1102230246251565e-16
1.0102978323618084e+00	0.0000000000000000e+00
1.0415469889447229e+00	0.0000000000000000e+00
1.0698633693467334e+00	0.0000000000000000e+00
1.1008206524623114e+00	0.0000000000000000e+00
1.1299490433165831e+00	0.0000000000000000e+00
1.1603966047236183e+00	0.0000000000000000e+00
1.1901646613065324e+00	0.0000000000000000e+00


==> data-h-short-hann.tsv <==
5.2752964823987725e-05	6.0000000411988175e-01
1.3821943115577717e-02	6.0028292133759131e-01
2.9926557587939495e-02	6.0132783668933809e-01
4.6031172060301273e-02	6.0314782521452781e-01
6.1401466432160712e-02	6.0561626623622200e-01
7.6771760804020150e-02	6.0881087164041925e-01
1.0421944492462298e-01	6.1637181566728094e-01
1.3508723638190956e-01	6.2784805536879129e-01
1.6615963959798963e-01	6.4280408590664440e-01
1.9708436110552752e-01	6.6138771010015407e-01
2.2575553658291447e-01	6.8225920703756471e-01
2.5544287809045230e-01	7.0800095682512387e-01
2.8614556914572820e-01	7.3963133335910181e-01
3.1674979628140676e-01	7.7699072011628301e-01
3.4823000562814066e-01	8.1950998671134312e-01
3.6209389839195971e-01	8.3317996696058472e-01
3.7595779115577876e-01	8.4156930214783254e-01
3.7985965605527627e-01	8.4286070902244647e-01
3.8376152095477378e-01	8.4364992746907519e-01
3.8766338585427129e-01	8.4392087347953881e-01
3.9156525075376880e-01	8.4365838963041218e-01
3.9936898055276382e-01	8.4147746751819308e-01
4.0717271035175884e-01	8.3700650330378035e-01
4.2284425567839201e-01	8.2079788876946358e-01
4.3851580100502519e-01	7.9462139819382727e-01
4.5361823879396979e-01	7.5990477197376050e-01
4.6872067658291439e-01	7.1616104604559050e-01
4.8243513693467310e-01	6.6914411717695643e-01
4.9614959728643182e-01	6.1592931826324571e-01
5.1245741713567816e-01	5.4592345137314202e-01
5.2876523698492450e-01	4.7052281366546395e-01
5.4258009949748720e-01	4.0419139227682777e-01
5.5639496201004990e-01	3.3732839473462406e-01
5.7246493130653242e-01	2.6121853600836498e-01
5.8853490060301494e-01	1.8967455463056154e-01
6.0275954638190932e-01	1.3253161215376336e-01
6.1698419216080369e-01	8.3312943137908713e-02
6.3259088306532640e-01	4.0728676725017787e-02
6.4819757396984912e-01	1.2372928193878807e-02
6.5562820417085410e-01	4.4832223353966638e-03
6.6305883437185908e-01	4.8526232312384732e-04
6.6677414947236158e-01	0.0000000000000000e+00
6.7048946457286407e-01	0.0000000000000000e+00
6.7420477967336656e-01	0.0000000000000000e+00
6.7792009477386905e-01	0.0000000000000000e+00
6.9342626095477367e-01	-1.1102230246251565e-16
7.0893242713567828e-01	0.0000000000000000e+00
7.3741142924623126e-01	0.0000000000000000e+00
7.6812988040201002e-01	0.0000000000000000e+00
8.0003771788944711e-01	0.0000000000000000e+00
8.2781358422110563e-01	0.0000000000000000e+00
8.5781228080401961e-01	0.0000000000000000e+00
8.8880386974874304e-01	0.0000000000000000e+00
9.1912309326633190e-01	0.0000000000000000e+00
9.4845850100502505e-01	0.0000000000000000e+00
9.8103046974874353e-01	0.0000000000000000e+00
1.0102978323618084e+00	0.0000000000000000e+00
1.0415469889447229e+00	0.0000000000000000e+00
1.0698633693467334e+00	0.0000000000000000e+00
1.1008206524623114e+00	0.0000000000000000e+00
1.1299490433165831e+00	0.0000000000000000e+00
1.1603966047236183e+00	0.0000000000000000e+00
1.1901646613065324e+00	0.0000000000000000e+00


